Belief Propagation-based Target Handover in Distributed Integrated Sensing and Communication

Distributed integrated sensing and communication (DISAC) systems are key enablers for 6G networks, offering the capability to jointly track multiple targets using spatially distributed base stations (BSs). A fundamental challenge in DISAC is the seamless and efficient handover of target tracks between BSs with partially overlapping fields of view, especially in dense and dynamic environments. In this paper, we propose a novel target handover framework based on belief propagation (BP) for multi-target tracking in DISAC systems. By representing the probabilistic data association and tracking problem through a factor graph, the proposed method enables efficient marginal inference with reduced computational complexity. Our framework introduces a principled handover criterion and message-passing strategy that minimizes inter-BS communication while maintaining tracking continuity and accuracy. We demonstrate that the proposed handover procedure achieves performance comparable to centralized processing, yet significantly reduces data exchange and processing overhead. Extensive simulations validate the robustness of the approach in urban tracking scenarios with closely spaced targets.

==> BS1_subplots/bs1_combined.csv <==
Time,Centralized_gospa,Centralized_localization,Centralized_miss_truth,Centralized_false_tracks,Distributed_gospa,Distributed_localization,Distributed_miss_truth,Distributed_false_tracks,HandoverMeas_gospa,HandoverMeas_localization,HandoverMeas_miss_truth,HandoverMeas_false_tracks,HandoverNoMeas_gospa,HandoverNoMeas_localization,HandoverNoMeas_miss_truth,HandoverNoMeas_false_tracks,AvgTargets
0,70.71067811865485,0.0,70.71067811865485,0.0,70.71067811865485,0.0,70.71067811865485,0.0,70.71067811865485,0.0,70.71067811865485,0.0,70.71067811865485,0.0,70.71067811865485,0.0,1.0
1,69.32236113963238,0.025896583350629044,69.29646455628175,0.0,70.01479539148465,0.011224054016343592,70.0035713374683,0.0,69.32773479190477,0.03127023562301646,69.29646455628175,0.0,70.01120773080028,0.007636393331982326,70.0035713374683,0.0,1.0
2,10.147072912098428,0.9546847566733073,9.192388155425117,0.0,10.841223773219673,0.9417288366080057,9.899494936611665,0.0,13.61467683906928,0.8867547777114207,12.727922061357859,0.0,10.144294080462588,0.9519059250374703,9.192388155425117,0.0,1.0
3,1.6618729915188566,0.9547662103323096,0.7071067811865476,0.0,1.6477438955499644,0.9406371143634179,0.7071067811865476,0.0,1.652888406901874,0.9539837019591063,0.0,0.7071067811865476,1.6668916121988326,0.9597848310122835,0.7071067811865476,0.0,1.0
4,1.558213972250031,0.8623862789949137,0.0,0.7071067811865476,1.5499800261223866,0.8477230677231788,0.0,0.7071067811865476,1.561414312799883,0.8587331817499727,0.0,0.7071067811865476,1.570005029609619,0.8670001358246426,0.0,0.7071067811865476,1.0
5,0.827871035278614,0.827871035278614,0.0,0.0,0.8339234033748129,0.8339234033748129,0.0,0.0,0.8355464092913834,0.8355464092913834,0.0,0.0,0.838228965195525,0.838228965195525,0.0,0.0,1.0
6,0.7852494338545094,0.7852494338545094,0.0,0.0,1.4959319398888915,0.7973348368530878,0.0,0.7071067811865476,2.1987017942585756,0.7954854403144513,0.0,1.4142135623730951,2.18565930810248,0.7823738314288013,0.0,1.4142135623730951,1.0
7,0.6933300387717157,0.6933300387717157,0.0,0.0,0.7073071685548474,0.7073071685548474,0.0,0.0,0.6981781370645905,0.6981781370645905,0.0,0.0,0.6975002989619182,0.6975002989619182,0.0,0.0,1.0
8,0.7089528132414461,0.7089528132414461,0.0,0.0,0.7162318505505334,0.7162318505505334,0.0,0.0,0.7142899977105529,0.7142899977105529,0.0,0.0,0.714811837336695,0.714811837336695,0.0,0.0,1.0
9,0.679666918984747,0.679666918984747,0.0,0.0,0.6829159030341585,0.6829159030341585,0.0,0.0,0.6818699055915015,0.6818699055915015,0.0,0.0,0.6840179312226253,0.6840179312226253,0.0,0.0,1.0
10,0.6849252908486976,0.6849252908486976,0.0,0.0,0.6864364682203042,0.6864364682203042,0.0,0.0,0.6812246237802679,0.6812246237802679,0.0,0.0,0.6835924703529469,0.6835924703529469,0.0,0.0,1.0
11,0.7045919644897733,0.7045919644897733,0.0,0.0,0.7088875372620399,0.7088875372620399,0.0,0.0,0.7065105259346766,0.7065105259346766,0.0,0.0,0.7065061768652509,0.7065061768652509,0.0,0.0,1.0
12,0.6795378813653198,0.6795378813653198,0.0,0.0,0.6802766976731442,0.6802766976731442,0.0,0.0,0.680586653377969,0.680586653377969,0.0,0.0,0.6828872181204959,0.6828872181204959,0.0,0.0,1.0
13,0.6449278872135129,0.6449278872135129,0.0,0.0,0.6392659004023693,0.6392659004023693,0.0,0.0,0.6403053068315511,0.6403053068315511,0.0,0.0,0.6436820763130956,0.6436820763130956,0.0,0.0,1.0
14,0.7010100997289536,0.7010100997289536,0.0,0.0,0.6942588871831533,0.6942588871831533,0.0,0.0,0.6953902509792843,0.6953902509792843,0.0,0.0,0.6996359190374676,0.6996359190374676,0.0,0.0,1.0
15,0.6793034611522359,0.6793034611522359,0.0,0.0,0.675672003568032,0.675672003568032,0.0,0.0,0.6761352664956991,0.6761352664956991,0.0,0.0,0.6768831512906519,0.6768831512906519,0.0,0.0,1.0
16,2.072643649260167,0.6768441367595276,0.0,1.4142135623730951,0.6785748623178164,0.6785748623178164,0.0,0.0,0.678433664840113,0.678433664840113,0.0,0.0,1.372951846967097,0.6734059057542757,0.0,0.7071067811865476,1.0
17,0.6178094137014017,0.6178094137014017,0.0,0.0,0.6156205708985858,0.6156205708985858,0.0,0.0,0.6172982348220356,0.6172982348220356,0.0,0.0,0.6131311109106696,0.6131311109106696,0.0,0.0,1.0
18,0.6512902682815985,0.6512902682815985,0.0,0.0,0.6489487720699283,0.6489487720699283,0.0,0.0,0.6499655517356667,0.6499655517356667,0.0,0.0,0.6442564957096605,0.6442564957096605,0.0,0.0,1.0
19,0.6338959426415574,0.6338959426415574,0.0,0.0,0.6295502845567472,0.6295502845567472,0.0,0.0,0.6336749301415697,0.6336749301415697,0.0,0.0,0.6312501990031509,0.6312501990031509,0.0,0.0,1.0
20,0.6290026708218198,0.6290026708218198,0.0,0.0,0.6261373102369657,0.6261373102369657,0.0,0.0,0.624901580874792,0.624901580874792,0.0,0.0,0.6288236830911348,0.6288236830911348,0.0,0.0,1.0
21,0.6333504995506631,0.6333504995506631,0.0,0.0,0.6319267762701009,0.6319267762701009,0.0,0.0,0.6311939694502251,0.6311939694502251,0.0,0.0,0.6321566137268971,0.6321566137268971,0.0,0.0,1.0
22,0.6741407984963559,0.6741407984963559,0.0,0.0,1.375999692018608,0.6762742660829175,0.0,0.7071067811865476,0.6773589962171266,0.6773589962171266,0.0,0.0,1.3740930857150755,0.6742876261291313,0.0,0.7071067811865476,1.0
23,0.629260412970447,0.629260412970447,0.0,0.0,0.6289908969550484,0.6289908969550484,0.0,0.0,0.6272594986520731,0.6272594986520731,0.0,0.0,0.6253754996103796,0.6253754996103796,0.0,0.0,1.0
24,0.6313008358704469,0.6313008358704469,0.0,0.0,0.6318338209693858,0.6318338209693858,0.0,0.0,0.6285078914859573,0.6285078914859573,0.0,0.0,0.6309157852327969,0.6309157852327969,0.0,0.0,1.0
25,0.6561165882505869,0.6561165882505869,0.0,0.0,0.6559730742994563,0.6559730742994563,0.0,0.0,0.6511099398762957,0.6511099398762957,0.0,0.0,0.6540175587923326,0.6540175587923326,0.0,0.0,1.0
26,1.2923594168962738,0.5947053520328995,0.0,0.7071067811865476,0.604739762468016,0.604739762468016,0.0,0.0,0.6060412466427955,0.6060412466427955,0.0,0.0,0.6063696863989371,0.6063696863989371,0.0,0.0,1.0
27,0.6216662309928295,0.6216662309928295,0.0,0.0,0.641442844246931,0.641442844246931,0.0,0.0,0.6446712768666081,0.6446712768666081,0.0,0.0,0.643526220323923,0.643526220323923,0.0,0.0,1.0
28,0.6799529217743056,0.6799529217743056,0.0,0.0,0.6733403732378972,0.6733403732378972,0.0,0.0,0.6774265281243365,0.6774265281243365,0.0,0.0,1.3778205426683727,0.6766059113627674,0.0,0.7071067811865476,1.0
29,0.5986478789478133,0.5986478789478133,0.0,0.0,0.6651869181798873,0.6651869181798873,0.0,0.0,0.664246118800196,0.664246118800196,0.0,0.0,0.6648961588500445,0.6648961588500445,0.0,0.0,1.0
30,0.5765667745994502,0.5765667745994502,0.0,0.0,0.6395994370378283,0.6395994370378283,0.0,0.0,0.642464004965652,0.642464004965652,0.0,0.0,0.6385005055337479,0.6385005055337479,0.0,0.0,1.0
31,0.6111752487641643,0.6111752487641643,0.0,0.0,0.6914216462825135,0.6914216462825135,0.0,0.0,0.6892242234506779,0.6892242234506779,0.0,0.0,0.6905341322143356,0.6905341322143356,0.0,0.0,1.0
32,1.995844026976883,0.5911381501841892,0.0,1.4142135623730951,3.478752826051665,0.6745062913174813,2.121320343559643,0.7071067811865476,0.6865179038785043,0.6865179038785043,0.0,0.0,1.3801931594029446,0.6778026792081815,0.0,0.7071067811865476,1.03
33,3.054926982218315,0.6546784145794569,0.7071067811865476,1.7071067811865475,18.938947650588233,0.7061955889970253,16.2634559672906,2.121320343559643,2.1535190814169898,0.7522682495442525,1.4142135623730951,0.0,3.561934976139845,0.7600597590027458,1.4142135623730951,1.4142135623730951,1.24
34,2.0754420157410234,0.6680237420520644,0.7071067811865476,0.7071067811865476,24.52881301428456,0.7130111399635534,23.33452377915609,0.7071067811865476,2.9209866734598506,0.8146849369731712,2.121320343559643,0.0,3.6523627241617476,0.8428398304578124,2.121320343559643,0.7071067811865476,1.36
35,3.5195300319001297,0.7229089736623087,0.7071067811865476,2.121320343559643,19.134188010115043,0.921971878889573,17.6776695296637,0.7071067811865476,3.009885886015123,0.9024974848007724,2.121320343559643,0.0,5.1226847517856156,0.9324434878796061,2.121320343559643,2.121320343559643,1.46
36,3.5629240581336212,0.755564436578831,1.4142135623730951,1.4142135623730951,26.98580097298976,1.0850168776949076,25.455844122715735,0.7071067811865476,5.881269099974404,0.9758557208834925,4.949747468305833,0.0,6.632725076735886,1.0345347525307904,4.242640687119286,1.4142135623730951,1.67
37,2.98168645717498,0.8867773326794322,0.7071067811865476,1.4142135623730951,32.70128396612759,1.2248839554857462,31.81980515339467,0.0,2.5920245825222996,1.1861638020985665,1.4142135623730951,0.0,2.628321132207304,1.222437290734478,1.4142135623730951,0.0,1.91
38,2.3048139673826147,0.9006831968228041,1.4142135623730951,0.0,27.291003556066666,1.4323897906957155,26.162950903902285,0.0,4.032621853327894,1.2314165482077586,2.8284271247461903,0.0,3.4173973918635,1.318669661437866,2.121320343559643,0.0,1.99
39,1.61011253918255,0.9062525280425275,0.0,0.7071067811865476,12.057823303415073,1.5725438718092988,9.899494936611665,0.7071067811865476,1.2145499293757063,1.2145499293757063,0.0,0.0,1.3021290828180923,1.3021290828180923,0.0,0.0,2.0
40,0.933412993391036,0.933412993391036,0.0,0.0,5.09557118591883,1.6062230653622234,2.8284271247461903,0.7071067811865476,1.2485677847364598,1.2485677847364598,0.0,0.0,1.3541111138571233,1.3541111138571233,0.0,0.0,2.0
41,0.9999087009201655,0.9999087009201655,0.0,0.0,2.3768612237769045,1.680896997691109,0.0,0.7071067811865476,1.3792990773611533,1.3792990773611533,0.0,0.0,1.464841734635167,1.464841734635167,0.0,0.0,2.0
42,1.6910901197778292,0.9924438655170285,0.0,0.7071067811865476,2.9115854670478623,1.5358368528132107,0.0,1.4142135623730951,1.301933822908056,1.301933822908056,0.0,0.0,2.096347498045172,1.3959561894432233,0.0,0.7071067811865476,2.0
43,0.9649072866430919,0.9649072866430919,0.0,0.0,1.4479904458238935,1.4479904458238935,0.0,0.0,1.2818692431744552,1.2818692431744552,0.0,0.0,1.3784711664810294,1.3784711664810294,0.0,0.0,2.0
44,2.363390955408975,0.9691172729056821,0.0,1.4142135623730951,1.3825174926480273,1.3825174926480273,0.0,0.0,1.270440592856767,1.270440592856767,0.0,0.0,1.3255144384534123,1.3255144384534123,0.0,0.0,2.0
45,0.9636199849845611,0.9636199849845611,0.0,0.0,1.9846114124994563,1.2901893079380067,0.0,0.7071067811865476,1.208325301112139,1.208325301112139,0.0,0.0,1.9656504337181797,1.2715490459455852,0.0,0.7071067811865476,2.0
46,1.7248027416685363,1.0232147355576957,0.0,0.7071067811865476,2.059739421633747,1.3603104351239406,0.0,0.7071067811865476,1.2410346357180615,1.2410346357180615,0.0,0.0,2.034614049973424,1.335187451169036,0.0,0.7071067811865476,2.0
47,1.6999405468445647,1.002703268374518,0.0,0.7071067811865476,2.0780740645673355,1.3842565904294515,0.0,0.7071067811865476,1.2287147701897922,1.2287147701897922,0.0,0.0,2.060842230917571,1.3687308330914378,0.0,0.7071067811865476,2.0
48,2.4575080686064865,1.0557886149968676,0.0,1.4142135623730951,2.108857685294492,1.4111190354197214,0.0,0.7071067811865476,1.9771304606703328,1.280796602393517,0.0,0.7071067811865476,2.0946422216611382,1.3974314328179205,0.0,0.7071067811865476,2.0
49,1.7342400077722326,1.0327681213510642,0.0,0.7071067811865476,2.0395363618864066,1.3501305242402923,0.0,0.7071067811865476,1.2063240650247111,1.2063240650247111,0.0,0.0,2.038334216535161,1.3486683762462996,0.0,0.7071067811865476,2.0
50,1.155849111727845,1.155849111727845,0.0,0.0,2.0107714283342606,1.3231779536638877,0.0,0.7071067811865476,1.285539251555279,1.285539251555279,0.0,0.0,1.3193724466975332,1.3193724466975332,0.0,0.0,2.0
51,1.7673410793056277,1.075101669198694,0.0,0.7071067811865476,2.0652499107518016,1.3835977901708159,0.0,0.7071067811865476,1.926055005509224,1.2300342988818815,0.7071067811865476,0.0,2.060054434135483,1.3807632945996569,0.0,0.7071067811865476,2.0
52,1.7743106496422676,1.081094507825285,0.0,0.7071067811865476,2.0816016683376137,1.40444916196389,0.0,0.7071067811865476,1.3132970598836144,1.3132970598836144,0.0,0.0,2.0762907742306442,1.3991858265679076,0.0,0.7071067811865476,2.0
53,1.0048085927845813,1.0048085927845813,0.0,0.0,1.360509426041317,1.360509426041317,0.0,0.0,1.2216902760809778,1.2216902760809778,0.0,0.0,1.3632883779101226,1.3632883779101226,0.0,0.0,2.0
54,0.9764542595490004,0.9764542595490004,0.0,0.0,1.3692498368606925,1.3692498368606925,0.0,0.0,1.1617613903083948,1.1617613903083948,0.0,0.0,1.368158476464239,1.368158476464239,0.0,0.0,2.0
55,0.999556285677403,0.999556285677403,0.0,0.0,1.3620414666725447,1.3620414666725447,0.0,0.0,1.173845552808742,1.173845552808742,0.0,0.0,1.3728061537395297,1.3728061537395297,0.0,0.0,2.0
56,0.977798372709692,0.977798372709692,0.0,0.0,1.316941894531246,1.316941894531246,0.0,0.0,1.1646795408710258,1.1646795408710258,0.0,0.0,1.3235467253890616,1.3235467253890616,0.0,0.0,2.0
57,1.0049620980353915,1.0049620980353915,0.0,0.0,1.2734864866596984,1.2734864866596984,0.0,0.0,1.1303901536655723,1.1303901536655723,0.0,0.0,1.2804550227593177,1.2804550227593177,0.0,0.0,2.0
58,0.9924615630954601,0.9924615630954601,0.0,0.0,1.271919803997799,1.271919803997799,0.0,0.0,1.094711934747669,1.094711934747669,0.0,0.0,1.276527284123158,1.276527284123158,0.0,0.0,2.0
59,0.978835607800664,0.978835607800664,0.0,0.0,1.3508826146906352,1.3508826146906352,0.0,0.0,1.1263082238137974,1.1263082238137974,0.0,0.0,1.3482456387239623,1.3482456387239623,0.0,0.0,2.0
60,0.9813463031916875,0.9813463031916875,0.0,0.0,1.3505526592606352,1.3505526592606352,0.0,0.0,1.0916090729702652,1.0916090729702652,0.0,0.0,1.346636238448308,1.346636238448308,0.0,0.0,2.0
61,0.9594585597618694,0.9594585597618694,0.0,0.0,1.3221534451190875,1.3221534451190875,0.0,0.0,1.0453901005530428,1.0453901005530428,0.0,0.0,1.320486937683239,1.320486937683239,0.0,0.0,2.0
62,0.8649795964172067,0.8649795964172067,0.0,0.0,1.272919321509674,1.272919321509674,0.0,0.0,0.9652892494702798,0.9652892494702798,0.0,0.0,1.2723790632737109,1.2723790632737109,0.0,0.0,2.0
63,0.9343433598726627,0.9343433598726627,0.0,0.0,1.3466650320067495,1.3466650320067495,0.0,0.0,1.0385527129152121,1.0385527129152121,0.0,0.0,1.3452230879449458,1.3452230879449458,0.0,0.0,2.0
64,0.9283938531550171,0.9283938531550171,0.0,0.0,1.2964250672351425,1.2964250672351425,0.0,0.0,1.0605057674974627,1.0605057674974627,0.0,0.0,1.2976842519756877,1.2976842519756877,0.0,0.0,2.0
65,0.8995084464655253,0.8995084464655253,0.0,0.0,1.2531698689590962,1.2531698689590962,0.0,0.0,0.9886041661472466,0.9886041661472466,0.0,0.0,1.2472257857255309,1.2472257857255309,0.0,0.0,2.0
66,0.902076713234147,0.902076713234147,0.0,0.0,1.9763960441215167,1.2811681234325605,0.0,0.7071067811865476,1.0201351646919163,1.0201351646919163,0.0,0.0,1.974726717620674,1.2794904682616128,0.0,0.7071067811865476,1.98
67,0.8282107603676151,0.8282107603676151,0.0,0.0,1.2804148656800927,1.2804148656800927,0.0,0.0,1.0322830858875214,1.0322830858875214,0.0,0.0,1.9756223081833262,1.2766963670391456,0.7071067811865476,0.0,1.94
68,2.208387836846896,0.8069600978847755,0.0,1.4142135623730951,3.3168760595190236,1.2224049869607085,0.7071067811865476,1.4142135623730951,1.7306930179233517,1.0310496161221208,0.7071067811865476,0.0,4.698867912413817,1.199331563805861,2.121320343559643,1.4142135623730951,1.86
69,2.9279797953504407,0.8220791075391999,0.0,2.121320343559643,3.806173576014796,1.0099960022308871,0.0,2.8284271247461903,3.084200590741936,0.980081068128684,0.0,2.121320343559643,5.187381246975348,0.9886457893556327,1.4142135623730951,2.8284271247461903,1.72
70,0.8443045186387768,0.8443045186387768,0.0,0.0,0.9501284368039232,0.9501284368039232,0.0,0.0,3.0204031303346337,0.9269256098255271,1.4142135623730951,0.7071067811865476,3.7491383874772812,0.942035973804408,1.4142135623730951,1.4142135623730951,1.63
71,1.5207231309673022,0.8243218425516013,0.7071067811865476,0.0,3.04621737820107,0.9509891361857402,0.0,2.121320343559643,3.040974392867861,0.9455007031123411,0.0,2.121320343559643,3.044084907420157,0.9488168568779923,0.0,2.121320343559643,1.49
72,2.8371689068243104,0.7320443032168125,0.7071067811865476,1.4142135623730951,2.3112669155163896,0.9017146079080254,0.7071067811865476,0.7071067811865476,2.306205582902877,0.8969959877331543,0.7071067811865476,0.7071067811865476,2.3063181716100796,0.8968726667343978,0.7071067811865476,0.7071067811865476,1.4
73,1.3860828272752794,0.6807865507257418,0.7071067811865476,0.0,3.5992018091057507,0.7951025858421871,0.7071067811865476,2.121320343559643,4.292080662602015,0.781466128029392,1.4142135623730951,2.121320343559643,4.288029511211218,0.7771600428727267,1.4142135623730951,2.121320343559643,1.3
74,0.6202587486834638,0.6202587486834638,0.0,0.0,0.7428841454066161,0.7428841454066161,0.0,0.0,1.4357507532112121,0.7308446166632326,0.7071067811865476,0.0,1.4327688324736614,0.740229605250534,0.0,0.7071067811865476,1.25
75,1.3357841438263136,0.633313232469581,0.0,0.7071067811865476,2.791554706424866,0.6792480582738828,0.0,2.121320343559643,2.0879391950146116,0.679136250446901,0.0,1.4142135623730951,2.0897826692957246,0.6822567009762026,0.0,1.4142135623730951,1.15
76,1.2892200110527836,0.5863460889899176,0.7071067811865476,0.0,1.303597129609343,0.598623806381325,0.0,0.7071067811865476,2.7079938586149797,0.5965181670743207,0.7071067811865476,1.4142135623730951,2.7091982785046786,0.5975572837313495,1.4142135623730951,0.7071067811865476,1.08
77,2.0155212724130624,0.6080188891279937,0.0,1.4142135623730951,0.6304158824806418,0.6304158824806418,0.0,0.0,0.6274191346635156,0.6274191346635156,0.0,0.0,0.6306123438219425,0.6306123438219425,0.0,0.0,1.03
78,1.3162437081782352,0.6216484208283393,0.0,0.7071067811865476,1.3273658770411516,0.6306786459134219,0.0,0.7071067811865476,1.3241835353331397,0.6280852816090605,0.0,0.7071067811865476,2.024573099583966,0.6266638319138886,0.0,1.4142135623730951,1.01
79,0.6392611276695402,0.6392611276695402,0.0,0.0,1.3394179471471108,0.6402640193257367,0.0,0.7071067811865476,0.6422243669458966,0.6422243669458966,0.0,0.0,1.3351032342752631,0.6363273103669311,0.0,0.7071067811865476,1.0
80,0.6653723823201422,0.6653723823201422,0.0,0.0,0.6657013279283456,0.6657013279283456,0.0,0.0,0.6641356292810952,0.6641356292810952,0.0,0.0,0.6606680395241463,0.6606680395241463,0.0,0.0,1.0
81,0.7063592283582422,0.7063592283582422,0.0,0.0,0.7087238759245396,0.7087238759245396,0.0,0.0,0.7073131446952691,0.7073131446952691,0.0,0.0,0.7070598470949363,0.7070598470949363,0.0,0.0,1.0
82,0.6729090561662803,0.6729090561662803,0.0,0.0,1.3774349217934667,0.67088428666067,0.0,0.7071067811865476,1.3775209631895045,0.6709853251554395,0.0,0.7071067811865476,0.6707834673341861,0.6707834673341861,0.0,0.0,1.0
83,0.7027838834394788,0.7027838834394788,0.0,0.0,0.6982525012823965,0.6982525012823965,0.0,0.0,0.7016008899587232,0.7016008899587232,0.0,0.0,0.7010714425872722,0.7010714425872722,0.0,0.0,1.0
84,0.7191142194687159,0.7191142194687159,0.0,0.0,0.7213015089650496,0.7213015089650496,0.0,0.0,0.7189714653762141,0.7189714653762141,0.0,0.0,0.7191038770177574,0.7191038770177574,0.0,0.0,1.0
85,0.7102275586799132,0.7102275586799132,0.0,0.0,0.7123302637393395,0.7123302637393395,0.0,0.0,0.7104761192666939,0.7104761192666939,0.0,0.0,0.7081330531670581,0.7081330531670581,0.0,0.0,1.0
86,0.6888422518139119,0.6888422518139119,0.0,0.0,0.6835622982066465,0.6835622982066465,0.0,0.0,0.688733915385588,0.688733915385588,0.0,0.0,0.6859521823490176,0.6859521823490176,0.0,0.0,1.0
87,0.7313598326450959,0.7313598326450959,0.0,0.0,0.7316905345908437,0.7316905345908437,0.0,0.0,0.730524421974655,0.730524421974655,0.0,0.0,0.731090353242968,0.731090353242968,0.0,0.0,1.0
88,0.7771276637316262,0.7771276637316262,0.0,0.0,0.7764631302570737,0.7764631302570737,0.0,0.0,0.7756971968747857,0.7756971968747857,0.0,0.0,1.4772146184592905,0.7762473740469598,0.0,0.7071067811865476,1.0
89,0.7397026836030066,0.7397026836030066,0.0,0.0,0.7419987265540314,0.7419987265540314,0.0,0.0,0.7376655512681017,0.7376655512681017,0.0,0.0,0.7411433987418583,0.7411433987418583,0.0,0.0,1.0
90,0.7686475397896357,0.7686475397896357,0.0,0.0,0.7696170392717743,0.7696170392717743,0.0,0.0,0.7671406426330799,0.7671406426330799,0.0,0.0,0.7657099432083568,0.7657099432083568,0.0,0.0,1.0
91,1.420895306519985,0.7190687121755617,0.0,0.7071067811865476,0.7192081395420453,0.7192081395420453,0.0,0.0,1.4207587182891879,0.7187092048173995,0.0,0.7071067811865476,0.7196253497662793,0.7196253497662793,0.0,0.0,1.0
92,0.8108782645200115,0.8108782645200115,0.0,0.0,0.809766595721009,0.809766595721009,0.0,0.0,0.8067315348857821,0.8067315348857821,0.0,0.0,0.8088121381472675,0.8088121381472675,0.0,0.0,1.0
93,1.5335261469096548,0.8369211983208616,0.0,0.7071067811865476,1.536913356947167,0.8376418939334056,0.0,0.7071067811865476,0.8364016748464859,0.8364016748464859,0.0,0.0,1.536974015581442,0.8377381722344167,0.0,0.7071067811865476,1.0
94,0.8214062511422948,0.8214062511422948,0.0,0.0,0.8189170837244325,0.8189170837244325,0.0,0.0,0.8275897443407706,0.8275897443407706,0.0,0.0,0.8235615026302079,0.8235615026302079,0.0,0.0,1.0
95,0.8250775859420011,0.8250775859420011,0.0,0.0,2.231283334143658,0.8320292570562795,0.0,1.4142135623730951,1.535992445682165,0.8328671619781147,0.0,0.7071067811865476,0.8304610159153394,0.8304610159153394,0.0,0.0,1.0
96,1.5140070125253997,0.8112768160544257,0.0,0.7071067811865476,2.214690547468743,0.8111440862594596,0.0,1.4142135623730951,1.510560015324301,0.8078290883143763,0.0,0.7071067811865476,1.5173506622093413,0.8151108509471807,0.0,0.7071067811865476,1.0
97,1.5672767917684767,0.8673382913765825,0.0,0.7071067811865476,1.5731831647815206,0.8731147895173862,0.0,0.7071067811865476,0.8709231331804265,0.8709231331804265,0.0,0.0,0.874184763598324,0.874184763598324,0.0,0.0,1.0
98,0.9142735863220273,0.9142735863220273,0.0,0.0,1.6155005451860065,0.9142209729686122,0.0,0.7071067811865476,1.6111739241489103,0.9098188672424058,0.0,0.7071067811865476,1.6154197858542028,0.9139670488196594,0.0,0.7071067811865476,1.0
99,0.9660500376191531,0.9660500376191531,0.0,0.0,1.653223421717597,0.964905016089952,0.0,0.7071067811865476,1.6494012795304054,0.9612199675034668,0.0,0.7071067811865476,1.6533132124152055,0.9647589862967834,0.0,0.7071067811865476,1.0


==> BS1_subplots/bs1_false_tracks.csv <==
Time,Centralized,Distributed,HandoverMeas,HandoverNoMeas,AvgTargets
0,0.0,0.0,0.0,0.0,1.0
1,0.0,0.0,0.0,0.0,1.0
2,0.0,0.0,0.0,0.0,1.0
3,0.0,0.0,0.7071067811865476,0.0,1.0
4,0.7071067811865476,0.7071067811865476,0.7071067811865476,0.7071067811865476,1.0
5,0.0,0.0,0.0,0.0,1.0
6,0.0,0.7071067811865476,1.4142135623730951,1.4142135623730951,1.0
7,0.0,0.0,0.0,0.0,1.0
8,0.0,0.0,0.0,0.0,1.0
9,0.0,0.0,0.0,0.0,1.0
10,0.0,0.0,0.0,0.0,1.0
11,0.0,0.0,0.0,0.0,1.0
12,0.0,0.0,0.0,0.0,1.0
13,0.0,0.0,0.0,0.0,1.0
14,0.0,0.0,0.0,0.0,1.0
15,0.0,0.0,0.0,0.0,1.0
16,1.4142135623730951,0.0,0.0,0.7071067811865476,1.0
17,0.0,0.0,0.0,0.0,1.0
18,0.0,0.0,0.0,0.0,1.0
19,0.0,0.0,0.0,0.0,1.0
20,0.0,0.0,0.0,0.0,1.0
21,0.0,0.0,0.0,0.0,1.0
22,0.0,0.7071067811865476,0.0,0.7071067811865476,1.0
23,0.0,0.0,0.0,0.0,1.0
24,0.0,0.0,0.0,0.0,1.0
25,0.0,0.0,0.0,0.0,1.0
26,0.7071067811865476,0.0,0.0,0.0,1.0
27,0.0,0.0,0.0,0.0,1.0
28,0.0,0.0,0.0,0.7071067811865476,1.0
29,0.0,0.0,0.0,0.0,1.0
30,0.0,0.0,0.0,0.0,1.0
31,0.0,0.0,0.0,0.0,1.0
32,1.4142135623730951,0.7071067811865476,0.0,0.7071067811865476,1.03
33,1.7071067811865475,2.121320343559643,0.0,1.4142135623730951,1.24
34,0.7071067811865476,0.7071067811865476,0.0,0.7071067811865476,1.36
35,2.121320343559643,0.7071067811865476,0.0,2.121320343559643,1.46
36,1.4142135623730951,0.7071067811865476,0.0,1.4142135623730951,1.67
37,1.4142135623730951,0.0,0.0,0.0,1.91
38,0.0,0.0,0.0,0.0,1.99
39,0.7071067811865476,0.7071067811865476,0.0,0.0,2.0
40,0.0,0.7071067811865476,0.0,0.0,2.0
41,0.0,0.7071067811865476,0.0,0.0,2.0
42,0.7071067811865476,1.4142135623730951,0.0,0.7071067811865476,2.0
43,0.0,0.0,0.0,0.0,2.0
44,1.4142135623730951,0.0,0.0,0.0,2.0
45,0.0,0.7071067811865476,0.0,0.7071067811865476,2.0
46,0.7071067811865476,0.7071067811865476,0.0,0.7071067811865476,2.0
47,0.7071067811865476,0.7071067811865476,0.0,0.7071067811865476,2.0
48,1.4142135623730951,0.7071067811865476,0.7071067811865476,0.7071067811865476,2.0
49,0.7071067811865476,0.7071067811865476,0.0,0.7071067811865476,2.0
50,0.0,0.7071067811865476,0.0,0.0,2.0
51,0.7071067811865476,0.7071067811865476,0.0,0.7071067811865476,2.0
52,0.7071067811865476,0.7071067811865476,0.0,0.7071067811865476,2.0
53,0.0,0.0,0.0,0.0,2.0
54,0.0,0.0,0.0,0.0,2.0
55,0.0,0.0,0.0,0.0,2.0
56,0.0,0.0,0.0,0.0,2.0
57,0.0,0.0,0.0,0.0,2.0
58,0.0,0.0,0.0,0.0,2.0
59,0.0,0.0,0.0,0.0,2.0
60,0.0,0.0,0.0,0.0,2.0
61,0.0,0.0,0.0,0.0,2.0
62,0.0,0.0,0.0,0.0,2.0
63,0.0,0.0,0.0,0.0,2.0
64,0.0,0.0,0.0,0.0,2.0
65,0.0,0.0,0.0,0.0,2.0
66,0.0,0.7071067811865476,0.0,0.7071067811865476,1.98
67,0.0,0.0,0.0,0.0,1.94
68,1.4142135623730951,1.4142135623730951,0.0,1.4142135623730951,1.86
69,2.121320343559643,2.8284271247461903,2.121320343559643,2.8284271247461903,1.72
70,0.0,0.0,0.7071067811865476,1.4142135623730951,1.63
71,0.0,2.121320343559643,2.121320343559643,2.121320343559643,1.49
72,1.4142135623730951,0.7071067811865476,0.7071067811865476,0.7071067811865476,1.4
73,0.0,2.121320343559643,2.121320343559643,2.121320343559643,1.3
74,0.0,0.0,0.0,0.7071067811865476,1.25
75,0.7071067811865476,2.121320343559643,1.4142135623730951,1.4142135623730951,1.15
76,0.0,0.7071067811865476,1.4142135623730951,0.7071067811865476,1.08
77,1.4142135623730951,0.0,0.0,0.0,1.03
78,0.7071067811865476,0.7071067811865476,0.7071067811865476,1.4142135623730951,1.01
79,0.0,0.7071067811865476,0.0,0.7071067811865476,1.0
80,0.0,0.0,0.0,0.0,1.0
81,0.0,0.0,0.0,0.0,1.0
82,0.0,0.7071067811865476,0.7071067811865476,0.0,1.0
83,0.0,0.0,0.0,0.0,1.0
84,0.0,0.0,0.0,0.0,1.0
85,0.0,0.0,0.0,0.0,1.0
86,0.0,0.0,0.0,0.0,1.0
87,0.0,0.0,0.0,0.0,1.0
88,0.0,0.0,0.0,0.7071067811865476,1.0
89,0.0,0.0,0.0,0.0,1.0
90,0.0,0.0,0.0,0.0,1.0
91,0.7071067811865476,0.0,0.7071067811865476,0.0,1.0
92,0.0,0.0,0.0,0.0,1.0
93,0.7071067811865476,0.7071067811865476,0.0,0.7071067811865476,1.0
94,0.0,0.0,0.0,0.0,1.0
95,0.0,1.4142135623730951,0.7071067811865476,0.0,1.0
96,0.7071067811865476,1.4142135623730951,0.7071067811865476,0.7071067811865476,1.0
97,0.7071067811865476,0.7071067811865476,0.0,0.0,1.0
98,0.0,0.7071067811865476,0.7071067811865476,0.7071067811865476,1.0
99,0.0,0.7071067811865476,0.7071067811865476,0.7071067811865476,1.0


==> BS1_subplots/bs1_gospa.csv <==
Time,Centralized,Distributed,HandoverMeas,HandoverNoMeas,AvgTargets
0,70.71067811865485,70.71067811865485,70.71067811865485,70.71067811865485,1.0
1,69.32236113963238,70.01479539148465,69.32773479190477,70.01120773080028,1.0
2,10.147072912098428,10.841223773219673,13.61467683906928,10.144294080462588,1.0
3,1.6618729915188566,1.6477438955499644,1.652888406901874,1.6668916121988326,1.0
4,1.558213972250031,1.5499800261223866,1.561414312799883,1.570005029609619,1.0
5,0.827871035278614,0.8339234033748129,0.8355464092913834,0.838228965195525,1.0
6,0.7852494338545094,1.4959319398888915,2.1987017942585756,2.18565930810248,1.0
7,0.6933300387717157,0.7073071685548474,0.6981781370645905,0.6975002989619182,1.0
8,0.7089528132414461,0.7162318505505334,0.7142899977105529,0.714811837336695,1.0
9,0.679666918984747,0.6829159030341585,0.6818699055915015,0.6840179312226253,1.0
10,0.6849252908486976,0.6864364682203042,0.6812246237802679,0.6835924703529469,1.0
11,0.7045919644897733,0.7088875372620399,0.7065105259346766,0.7065061768652509,1.0
12,0.6795378813653198,0.6802766976731442,0.680586653377969,0.6828872181204959,1.0
13,0.6449278872135129,0.6392659004023693,0.6403053068315511,0.6436820763130956,1.0
14,0.7010100997289536,0.6942588871831533,0.6953902509792843,0.6996359190374676,1.0
15,0.6793034611522359,0.675672003568032,0.6761352664956991,0.6768831512906519,1.0
16,2.072643649260167,0.6785748623178164,0.678433664840113,1.372951846967097,1.0
17,0.6178094137014017,0.6156205708985858,0.6172982348220356,0.6131311109106696,1.0
18,0.6512902682815985,0.6489487720699283,0.6499655517356667,0.6442564957096605,1.0
19,0.6338959426415574,0.6295502845567472,0.6336749301415697,0.6312501990031509,1.0
20,0.6290026708218198,0.6261373102369657,0.624901580874792,0.6288236830911348,1.0
21,0.6333504995506631,0.6319267762701009,0.6311939694502251,0.6321566137268971,1.0
22,0.6741407984963559,1.375999692018608,0.6773589962171266,1.3740930857150755,1.0
23,0.629260412970447,0.6289908969550484,0.6272594986520731,0.6253754996103796,1.0
24,0.6313008358704469,0.6318338209693858,0.6285078914859573,0.6309157852327969,1.0
25,0.6561165882505869,0.6559730742994563,0.6511099398762957,0.6540175587923326,1.0
26,1.2923594168962738,0.604739762468016,0.6060412466427955,0.6063696863989371,1.0
27,0.6216662309928295,0.641442844246931,0.6446712768666081,0.643526220323923,1.0
28,0.6799529217743056,0.6733403732378972,0.6774265281243365,1.3778205426683727,1.0
29,0.5986478789478133,0.6651869181798873,0.664246118800196,0.6648961588500445,1.0
30,0.5765667745994502,0.6395994370378283,0.642464004965652,0.6385005055337479,1.0
31,0.6111752487641643,0.6914216462825135,0.6892242234506779,0.6905341322143356,1.0
32,1.995844026976883,3.478752826051665,0.6865179038785043,1.3801931594029446,1.03
33,3.054926982218315,18.938947650588233,2.1535190814169898,3.561934976139845,1.24
34,2.0754420157410234,24.52881301428456,2.9209866734598506,3.6523627241617476,1.36
35,3.5195300319001297,19.134188010115043,3.009885886015123,5.1226847517856156,1.46
36,3.5629240581336212,26.98580097298976,5.881269099974404,6.632725076735886,1.67
37,2.98168645717498,32.70128396612759,2.5920245825222996,2.628321132207304,1.91
38,2.3048139673826147,27.291003556066666,4.032621853327894,3.4173973918635,1.99
39,1.61011253918255,12.057823303415073,1.2145499293757063,1.3021290828180923,2.0
40,0.933412993391036,5.09557118591883,1.2485677847364598,1.3541111138571233,2.0
41,0.9999087009201655,2.3768612237769045,1.3792990773611533,1.464841734635167,2.0
42,1.6910901197778292,2.9115854670478623,1.301933822908056,2.096347498045172,2.0
43,0.9649072866430919,1.4479904458238935,1.2818692431744552,1.3784711664810294,2.0
44,2.363390955408975,1.3825174926480273,1.270440592856767,1.3255144384534123,2.0
45,0.9636199849845611,1.9846114124994563,1.208325301112139,1.9656504337181797,2.0
46,1.7248027416685363,2.059739421633747,1.2410346357180615,2.034614049973424,2.0
47,1.6999405468445647,2.0780740645673355,1.2287147701897922,2.060842230917571,2.0
48,2.4575080686064865,2.108857685294492,1.9771304606703328,2.0946422216611382,2.0
49,1.7342400077722326,2.0395363618864066,1.2063240650247111,2.038334216535161,2.0
50,1.155849111727845,2.0107714283342606,1.285539251555279,1.3193724466975332,2.0
51,1.7673410793056277,2.0652499107518016,1.926055005509224,2.060054434135483,2.0
52,1.7743106496422676,2.0816016683376137,1.3132970598836144,2.0762907742306442,2.0
53,1.0048085927845813,1.360509426041317,1.2216902760809778,1.3632883779101226,2.0
54,0.9764542595490004,1.3692498368606925,1.1617613903083948,1.368158476464239,2.0
55,0.999556285677403,1.3620414666725447,1.173845552808742,1.3728061537395297,2.0
56,0.977798372709692,1.316941894531246,1.1646795408710258,1.3235467253890616,2.0
57,1.0049620980353915,1.2734864866596984,1.1303901536655723,1.2804550227593177,2.0
58,0.9924615630954601,1.271919803997799,1.094711934747669,1.276527284123158,2.0
59,0.978835607800664,1.3508826146906352,1.1263082238137974,1.3482456387239623,2.0
60,0.9813463031916875,1.3505526592606352,1.0916090729702652,1.346636238448308,2.0
61,0.9594585597618694,1.3221534451190875,1.0453901005530428,1.320486937683239,2.0
62,0.8649795964172067,1.272919321509674,0.9652892494702798,1.2723790632737109,2.0
63,0.9343433598726627,1.3466650320067495,1.0385527129152121,1.3452230879449458,2.0
64,0.9283938531550171,1.2964250672351425,1.0605057674974627,1.2976842519756877,2.0
65,0.8995084464655253,1.2531698689590962,0.9886041661472466,1.2472257857255309,2.0
66,0.902076713234147,1.9763960441215167,1.0201351646919163,1.974726717620674,1.98
67,0.8282107603676151,1.2804148656800927,1.0322830858875214,1.9756223081833262,1.94
68,2.208387836846896,3.3168760595190236,1.7306930179233517,4.698867912413817,1.86
69,2.9279797953504407,3.806173576014796,3.084200590741936,5.187381246975348,1.72
70,0.8443045186387768,0.9501284368039232,3.0204031303346337,3.7491383874772812,1.63
71,1.5207231309673022,3.04621737820107,3.040974392867861,3.044084907420157,1.49
72,2.8371689068243104,2.3112669155163896,2.306205582902877,2.3063181716100796,1.4
73,1.3860828272752794,3.5992018091057507,4.292080662602015,4.288029511211218,1.3
74,0.6202587486834638,0.7428841454066161,1.4357507532112121,1.4327688324736614,1.25
75,1.3357841438263136,2.791554706424866,2.0879391950146116,2.0897826692957246,1.15
76,1.2892200110527836,1.303597129609343,2.7079938586149797,2.7091982785046786,1.08
77,2.0155212724130624,0.6304158824806418,0.6274191346635156,0.6306123438219425,1.03
78,1.3162437081782352,1.3273658770411516,1.3241835353331397,2.024573099583966,1.01
79,0.6392611276695402,1.3394179471471108,0.6422243669458966,1.3351032342752631,1.0
80,0.6653723823201422,0.6657013279283456,0.6641356292810952,0.6606680395241463,1.0
81,0.7063592283582422,0.7087238759245396,0.7073131446952691,0.7070598470949363,1.0
82,0.6729090561662803,1.3774349217934667,1.3775209631895045,0.6707834673341861,1.0
83,0.7027838834394788,0.6982525012823965,0.7016008899587232,0.7010714425872722,1.0
84,0.7191142194687159,0.7213015089650496,0.7189714653762141,0.7191038770177574,1.0
85,0.7102275586799132,0.7123302637393395,0.7104761192666939,0.7081330531670581,1.0
86,0.6888422518139119,0.6835622982066465,0.688733915385588,0.6859521823490176,1.0
87,0.7313598326450959,0.7316905345908437,0.730524421974655,0.731090353242968,1.0
88,0.7771276637316262,0.7764631302570737,0.7756971968747857,1.4772146184592905,1.0
89,0.7397026836030066,0.7419987265540314,0.7376655512681017,0.7411433987418583,1.0
90,0.7686475397896357,0.7696170392717743,0.7671406426330799,0.7657099432083568,1.0
91,1.420895306519985,0.7192081395420453,1.4207587182891879,0.7196253497662793,1.0
92,0.8108782645200115,0.809766595721009,0.8067315348857821,0.8088121381472675,1.0
93,1.5335261469096548,1.536913356947167,0.8364016748464859,1.536974015581442,1.0
94,0.8214062511422948,0.8189170837244325,0.8275897443407706,0.8235615026302079,1.0
95,0.8250775859420011,2.231283334143658,1.535992445682165,0.8304610159153394,1.0
96,1.5140070125253997,2.214690547468743,1.510560015324301,1.5173506622093413,1.0
97,1.5672767917684767,1.5731831647815206,0.8709231331804265,0.874184763598324,1.0
98,0.9142735863220273,1.6155005451860065,1.6111739241489103,1.6154197858542028,1.0
99,0.9660500376191531,1.653223421717597,1.6494012795304054,1.6533132124152055,1.0


==> BS1_subplots/bs1_localization.csv <==
Time,Centralized,Distributed,HandoverMeas,HandoverNoMeas,AvgTargets
0,0.0,0.0,0.0,0.0,1.0
1,0.025896583350629044,0.011224054016343592,0.03127023562301646,0.007636393331982326,1.0
2,0.9546847566733073,0.9417288366080057,0.8867547777114207,0.9519059250374703,1.0
3,0.9547662103323096,0.9406371143634179,0.9539837019591063,0.9597848310122835,1.0
4,0.8623862789949137,0.8477230677231788,0.8587331817499727,0.8670001358246426,1.0
5,0.827871035278614,0.8339234033748129,0.8355464092913834,0.838228965195525,1.0
6,0.7852494338545094,0.7973348368530878,0.7954854403144513,0.7823738314288013,1.0
7,0.6933300387717157,0.7073071685548474,0.6981781370645905,0.6975002989619182,1.0
8,0.7089528132414461,0.7162318505505334,0.7142899977105529,0.714811837336695,1.0
9,0.679666918984747,0.6829159030341585,0.6818699055915015,0.6840179312226253,1.0
10,0.6849252908486976,0.6864364682203042,0.6812246237802679,0.6835924703529469,1.0
11,0.7045919644897733,0.7088875372620399,0.7065105259346766,0.7065061768652509,1.0
12,0.6795378813653198,0.6802766976731442,0.680586653377969,0.6828872181204959,1.0
13,0.6449278872135129,0.6392659004023693,0.6403053068315511,0.6436820763130956,1.0
14,0.7010100997289536,0.6942588871831533,0.6953902509792843,0.6996359190374676,1.0
15,0.6793034611522359,0.675672003568032,0.6761352664956991,0.6768831512906519,1.0
16,0.6768441367595276,0.6785748623178164,0.678433664840113,0.6734059057542757,1.0
17,0.6178094137014017,0.6156205708985858,0.6172982348220356,0.6131311109106696,1.0
18,0.6512902682815985,0.6489487720699283,0.6499655517356667,0.6442564957096605,1.0
19,0.6338959426415574,0.6295502845567472,0.6336749301415697,0.6312501990031509,1.0
20,0.6290026708218198,0.6261373102369657,0.624901580874792,0.6288236830911348,1.0
21,0.6333504995506631,0.6319267762701009,0.6311939694502251,0.6321566137268971,1.0
22,0.6741407984963559,0.6762742660829175,0.6773589962171266,0.6742876261291313,1.0
23,0.629260412970447,0.6289908969550484,0.6272594986520731,0.6253754996103796,1.0
24,0.6313008358704469,0.6318338209693858,0.6285078914859573,0.6309157852327969,1.0
25,0.6561165882505869,0.6559730742994563,0.6511099398762957,0.6540175587923326,1.0
26,0.5947053520328995,0.604739762468016,0.6060412466427955,0.6063696863989371,1.0
27,0.6216662309928295,0.641442844246931,0.6446712768666081,0.643526220323923,1.0
28,0.6799529217743056,0.6733403732378972,0.6774265281243365,0.6766059113627674,1.0
29,0.5986478789478133,0.6651869181798873,0.664246118800196,0.6648961588500445,1.0
30,0.5765667745994502,0.6395994370378283,0.642464004965652,0.6385005055337479,1.0
31,0.6111752487641643,0.6914216462825135,0.6892242234506779,0.6905341322143356,1.0
32,0.5911381501841892,0.6745062913174813,0.6865179038785043,0.6778026792081815,1.03
33,0.6546784145794569,0.7061955889970253,0.7522682495442525,0.7600597590027458,1.24
34,0.6680237420520644,0.7130111399635534,0.8146849369731712,0.8428398304578124,1.36
35,0.7229089736623087,0.921971878889573,0.9024974848007724,0.9324434878796061,1.46
36,0.755564436578831,1.0850168776949076,0.9758557208834925,1.0345347525307904,1.67
37,0.8867773326794322,1.2248839554857462,1.1861638020985665,1.222437290734478,1.91
38,0.9006831968228041,1.4323897906957155,1.2314165482077586,1.318669661437866,1.99
39,0.9062525280425275,1.5725438718092988,1.2145499293757063,1.3021290828180923,2.0
40,0.933412993391036,1.6062230653622234,1.2485677847364598,1.3541111138571233,2.0
41,0.9999087009201655,1.680896997691109,1.3792990773611533,1.464841734635167,2.0
42,0.9924438655170285,1.5358368528132107,1.301933822908056,1.3959561894432233,2.0
43,0.9649072866430919,1.4479904458238935,1.2818692431744552,1.3784711664810294,2.0
44,0.9691172729056821,1.3825174926480273,1.270440592856767,1.3255144384534123,2.0
45,0.9636199849845611,1.2901893079380067,1.208325301112139,1.2715490459455852,2.0
46,1.0232147355576957,1.3603104351239406,1.2410346357180615,1.335187451169036,2.0
47,1.002703268374518,1.3842565904294515,1.2287147701897922,1.3687308330914378,2.0
48,1.0557886149968676,1.4111190354197214,1.280796602393517,1.3974314328179205,2.0
49,1.0327681213510642,1.3501305242402923,1.2063240650247111,1.3486683762462996,2.0
50,1.155849111727845,1.3231779536638877,1.285539251555279,1.3193724466975332,2.0
51,1.075101669198694,1.3835977901708159,1.2300342988818815,1.3807632945996569,2.0
52,1.081094507825285,1.40444916196389,1.3132970598836144,1.3991858265679076,2.0
53,1.0048085927845813,1.360509426041317,1.2216902760809778,1.3632883779101226,2.0
54,0.9764542595490004,1.3692498368606925,1.1617613903083948,1.368158476464239,2.0
55,0.999556285677403,1.3620414666725447,1.173845552808742,1.3728061537395297,2.0
56,0.977798372709692,1.316941894531246,1.1646795408710258,1.3235467253890616,2.0
57,1.0049620980353915,1.2734864866596984,1.1303901536655723,1.2804550227593177,2.0
58,0.9924615630954601,1.271919803997799,1.094711934747669,1.276527284123158,2.0
59,0.978835607800664,1.3508826146906352,1.1263082238137974,1.3482456387239623,2.0
60,0.9813463031916875,1.3505526592606352,1.0916090729702652,1.346636238448308,2.0
61,0.9594585597618694,1.3221534451190875,1.0453901005530428,1.320486937683239,2.0
62,0.8649795964172067,1.272919321509674,0.9652892494702798,1.2723790632737109,2.0
63,0.9343433598726627,1.3466650320067495,1.0385527129152121,1.3452230879449458,2.0
64,0.9283938531550171,1.2964250672351425,1.0605057674974627,1.2976842519756877,2.0
65,0.8995084464655253,1.2531698689590962,0.9886041661472466,1.2472257857255309,2.0
66,0.902076713234147,1.2811681234325605,1.0201351646919163,1.2794904682616128,1.98
67,0.8282107603676151,1.2804148656800927,1.0322830858875214,1.2766963670391456,1.94
68,0.8069600978847755,1.2224049869607085,1.0310496161221208,1.199331563805861,1.86
69,0.8220791075391999,1.0099960022308871,0.980081068128684,0.9886457893556327,1.72
70,0.8443045186387768,0.9501284368039232,0.9269256098255271,0.942035973804408,1.63
71,0.8243218425516013,0.9509891361857402,0.9455007031123411,0.9488168568779923,1.49
72,0.7320443032168125,0.9017146079080254,0.8969959877331543,0.8968726667343978,1.4
73,0.6807865507257418,0.7951025858421871,0.781466128029392,0.7771600428727267,1.3
74,0.6202587486834638,0.7428841454066161,0.7308446166632326,0.740229605250534,1.25
75,0.633313232469581,0.6792480582738828,0.679136250446901,0.6822567009762026,1.15
76,0.5863460889899176,0.598623806381325,0.5965181670743207,0.5975572837313495,1.08
77,0.6080188891279937,0.6304158824806418,0.6274191346635156,0.6306123438219425,1.03
78,0.6216484208283393,0.6306786459134219,0.6280852816090605,0.6266638319138886,1.01
79,0.6392611276695402,0.6402640193257367,0.6422243669458966,0.6363273103669311,1.0
80,0.6653723823201422,0.6657013279283456,0.6641356292810952,0.6606680395241463,1.0
81,0.7063592283582422,0.7087238759245396,0.7073131446952691,0.7070598470949363,1.0
82,0.6729090561662803,0.67088428666067,0.6709853251554395,0.6707834673341861,1.0
83,0.7027838834394788,0.6982525012823965,0.7016008899587232,0.7010714425872722,1.0
84,0.7191142194687159,0.7213015089650496,0.7189714653762141,0.7191038770177574,1.0
85,0.7102275586799132,0.7123302637393395,0.7104761192666939,0.7081330531670581,1.0
86,0.6888422518139119,0.6835622982066465,0.688733915385588,0.6859521823490176,1.0
87,0.7313598326450959,0.7316905345908437,0.730524421974655,0.731090353242968,1.0
88,0.7771276637316262,0.7764631302570737,0.7756971968747857,0.7762473740469598,1.0
89,0.7397026836030066,0.7419987265540314,0.7376655512681017,0.7411433987418583,1.0
90,0.7686475397896357,0.7696170392717743,0.7671406426330799,0.7657099432083568,1.0
91,0.7190687121755617,0.7192081395420453,0.7187092048173995,0.7196253497662793,1.0
92,0.8108782645200115,0.809766595721009,0.8067315348857821,0.8088121381472675,1.0
93,0.8369211983208616,0.8376418939334056,0.8364016748464859,0.8377381722344167,1.0
94,0.8214062511422948,0.8189170837244325,0.8275897443407706,0.8235615026302079,1.0
95,0.8250775859420011,0.8320292570562795,0.8328671619781147,0.8304610159153394,1.0
96,0.8112768160544257,0.8111440862594596,0.8078290883143763,0.8151108509471807,1.0
97,0.8673382913765825,0.8731147895173862,0.8709231331804265,0.874184763598324,1.0
98,0.9142735863220273,0.9142209729686122,0.9098188672424058,0.9139670488196594,1.0
99,0.9660500376191531,0.964905016089952,0.9612199675034668,0.9647589862967834,1.0


==> BS1_subplots/bs1_miss_truth.csv <==
Time,Centralized,Distributed,HandoverMeas,HandoverNoMeas,AvgTargets
0,70.71067811865485,70.71067811865485,70.71067811865485,70.71067811865485,1.0
1,69.29646455628175,70.0035713374683,69.29646455628175,70.0035713374683,1.0
2,9.192388155425117,9.899494936611665,12.727922061357859,9.192388155425117,1.0
3,0.7071067811865476,0.7071067811865476,0.0,0.7071067811865476,1.0
4,0.0,0.0,0.0,0.0,1.0
5,0.0,0.0,0.0,0.0,1.0
6,0.0,0.0,0.0,0.0,1.0
7,0.0,0.0,0.0,0.0,1.0
8,0.0,0.0,0.0,0.0,1.0
9,0.0,0.0,0.0,0.0,1.0
10,0.0,0.0,0.0,0.0,1.0
11,0.0,0.0,0.0,0.0,1.0
12,0.0,0.0,0.0,0.0,1.0
13,0.0,0.0,0.0,0.0,1.0
14,0.0,0.0,0.0,0.0,1.0
15,0.0,0.0,0.0,0.0,1.0
16,0.0,0.0,0.0,0.0,1.0
17,0.0,0.0,0.0,0.0,1.0
18,0.0,0.0,0.0,0.0,1.0
19,0.0,0.0,0.0,0.0,1.0
20,0.0,0.0,0.0,0.0,1.0
21,0.0,0.0,0.0,0.0,1.0
22,0.0,0.0,0.0,0.0,1.0
23,0.0,0.0,0.0,0.0,1.0
24,0.0,0.0,0.0,0.0,1.0
25,0.0,0.0,0.0,0.0,1.0
26,0.0,0.0,0.0,0.0,1.0
27,0.0,0.0,0.0,0.0,1.0
28,0.0,0.0,0.0,0.0,1.0
29,0.0,0.0,0.0,0.0,1.0
30,0.0,0.0,0.0,0.0,1.0
31,0.0,0.0,0.0,0.0,1.0
32,0.0,2.121320343559643,0.0,0.0,1.03
33,0.7071067811865476,16.2634559672906,1.4142135623730951,1.4142135623730951,1.24
34,0.7071067811865476,23.33452377915609,2.121320343559643,2.121320343559643,1.36
35,0.7071067811865476,17.6776695296637,2.121320343559643,2.121320343559643,1.46
36,1.4142135623730951,25.455844122715735,4.949747468305833,4.242640687119286,1.67
37,0.7071067811865476,31.81980515339467,1.4142135623730951,1.4142135623730951,1.91
38,1.4142135623730951,26.162950903902285,2.8284271247461903,2.121320343559643,1.99
39,0.0,9.899494936611665,0.0,0.0,2.0
40,0.0,2.8284271247461903,0.0,0.0,2.0
41,0.0,0.0,0.0,0.0,2.0
42,0.0,0.0,0.0,0.0,2.0
43,0.0,0.0,0.0,0.0,2.0
44,0.0,0.0,0.0,0.0,2.0
45,0.0,0.0,0.0,0.0,2.0
46,0.0,0.0,0.0,0.0,2.0
47,0.0,0.0,0.0,0.0,2.0
48,0.0,0.0,0.0,0.0,2.0
49,0.0,0.0,0.0,0.0,2.0
50,0.0,0.0,0.0,0.0,2.0
51,0.0,0.0,0.7071067811865476,0.0,2.0
52,0.0,0.0,0.0,0.0,2.0
53,0.0,0.0,0.0,0.0,2.0
54,0.0,0.0,0.0,0.0,2.0
55,0.0,0.0,0.0,0.0,2.0
56,0.0,0.0,0.0,0.0,2.0
57,0.0,0.0,0.0,0.0,2.0
58,0.0,0.0,0.0,0.0,2.0
59,0.0,0.0,0.0,0.0,2.0
60,0.0,0.0,0.0,0.0,2.0
61,0.0,0.0,0.0,0.0,2.0
62,0.0,0.0,0.0,0.0,2.0
63,0.0,0.0,0.0,0.0,2.0
64,0.0,0.0,0.0,0.0,2.0
65,0.0,0.0,0.0,0.0,2.0
66,0.0,0.0,0.0,0.0,1.98
67,0.0,0.0,0.0,0.7071067811865476,1.94
68,0.0,0.7071067811865476,0.7071067811865476,2.121320343559643,1.86
69,0.0,0.0,0.0,1.4142135623730951,1.72
70,0.0,0.0,1.4142135623730951,1.4142135623730951,1.63
71,0.7071067811865476,0.0,0.0,0.0,1.49
72,0.7071067811865476,0.7071067811865476,0.7071067811865476,0.7071067811865476,1.4
73,0.7071067811865476,0.7071067811865476,1.4142135623730951,1.4142135623730951,1.3
74,0.0,0.0,0.7071067811865476,0.0,1.25
75,0.0,0.0,0.0,0.0,1.15
76,0.7071067811865476,0.0,0.7071067811865476,1.4142135623730951,1.08
77,0.0,0.0,0.0,0.0,1.03
78,0.0,0.0,0.0,0.0,1.01
79,0.0,0.0,0.0,0.0,1.0
80,0.0,0.0,0.0,0.0,1.0
81,0.0,0.0,0.0,0.0,1.0
82,0.0,0.0,0.0,0.0,1.0
83,0.0,0.0,0.0,0.0,1.0
84,0.0,0.0,0.0,0.0,1.0
85,0.0,0.0,0.0,0.0,1.0
86,0.0,0.0,0.0,0.0,1.0
87,0.0,0.0,0.0,0.0,1.0
88,0.0,0.0,0.0,0.0,1.0
89,0.0,0.0,0.0,0.0,1.0
90,0.0,0.0,0.0,0.0,1.0
91,0.0,0.0,0.0,0.0,1.0
92,0.0,0.0,0.0,0.0,1.0
93,0.0,0.0,0.0,0.0,1.0
94,0.0,0.0,0.0,0.0,1.0
95,0.0,0.0,0.0,0.0,1.0
96,0.0,0.0,0.0,0.0,1.0
97,0.0,0.0,0.0,0.0,1.0
98,0.0,0.0,0.0,0.0,1.0
99,0.0,0.0,0.0,0.0,1.0


==> BS1_subplots/bs1_switching.csv <==
Time,Centralized,Distributed,HandoverMeas,HandoverNoMeas,AvgTargets
0,0.0,0.0,0.0,0.0,1.0
1,0.0,0.021213203435596427,0.021213203435596427,0.021213203435596427,1.0
2,0.0,0.09192388155425121,0.09485281374238573,0.08778174593052025,1.0
3,0.0,0.02414213562373095,0.007071067811865475,0.027071067811865475,1.0
4,0.0,0.02,0.01,0.02,1.0
5,0.0,0.02,0.01,0.02,1.0
6,0.0,0.02,0.01,0.02,1.0
7,0.0,0.02,0.01,0.02,1.0
8,0.0,0.02,0.01,0.02,1.0
9,0.0,0.02,0.01,0.02,1.0
10,0.0,0.02,0.01,0.02,1.0
11,0.0,0.02,0.01,0.02,1.0
12,0.0,0.02,0.01,0.02,1.0
13,0.0,0.02,0.01,0.02,1.0
14,0.0,0.02,0.01,0.02,1.0
15,0.0,0.02,0.01,0.02,1.0
16,0.0,0.02,0.01,0.02,1.0
17,0.0,0.02,0.01,0.02,1.0
18,0.0,0.02,0.01,0.02,1.0
19,0.0,0.02,0.01,0.02,1.0
20,0.0,0.02,0.01,0.02,1.0
21,0.0,0.02,0.01,0.02,1.0
22,0.0,0.02,0.01,0.02,1.0
23,0.0,0.02,0.01,0.02,1.0
24,0.0,0.02,0.01,0.02,1.0
25,0.0,0.02,0.01,0.02,1.0
26,0.0,0.02,0.01,0.02,1.0
27,0.0,0.02,0.01,0.02,1.0
28,0.0,0.02,0.01,0.02,1.0
29,0.0,0.02,0.01,0.02,1.0
30,0.0,0.02,0.01,0.02,1.0
31,0.0,0.02,0.01,0.02,1.0
32,0.0,0.04,0.03,0.04,1.03
33,0.0,0.09,0.12,0.13,1.24
34,0.0,0.13,0.17,0.19,1.36
35,0.0,0.24,0.24,0.27,1.46
36,0.0,0.31,0.30707106781186544,0.32707106781186546,1.67
37,0.0,0.44,0.48,0.52,1.91
38,0.0,0.5,0.54,0.54,1.99
39,0.0,0.55,0.55,0.55,2.0
40,0.0,0.57,0.56,0.55,2.0
41,0.0,0.57,0.56,0.55,2.0
42,0.0,0.57,0.56,0.55,2.0
43,0.0,0.57,0.56,0.55,2.0
44,0.0,0.57,0.56,0.55,2.0
45,0.0,0.57,0.56,0.55,2.0
46,0.0,0.57,0.56,0.55,2.0
47,0.0,0.57,0.56,0.55,2.0
48,0.0,0.57,0.56,0.55,2.0
49,0.0,0.57,0.56,0.55,2.0
50,0.0,0.57,0.56,0.55,2.0
51,0.0,0.57,0.56,0.55,2.0
52,0.0,0.57,0.56,0.55,2.0
53,0.0,0.57,0.56,0.55,2.0
54,0.0,0.57,0.56,0.55,2.0
55,0.0,0.57,0.56,0.55,2.0
56,0.0,0.57,0.56,0.55,2.0
57,0.0,0.57,0.56,0.55,2.0
58,0.0,0.57,0.56,0.55,2.0
59,0.0,0.57,0.56,0.55,2.0
60,0.0,0.57,0.56,0.55,2.0
61,0.0,0.57,0.56,0.55,2.0
62,0.0,0.57,0.56,0.55,2.0
63,0.0,0.57,0.56,0.55,2.0
64,0.0,0.57,0.56,0.55,2.0
65,0.0,0.57,0.56,0.55,2.0
66,0.0,0.58,0.57,0.56,1.98
67,0.0,0.59,0.59,0.59,1.94
68,0.0,0.64,0.63,0.63,1.86
69,0.0,0.71,0.69,0.69,1.72
70,0.0,0.75,0.74,0.74,1.63
71,0.0,0.79,0.77,0.78,1.49
72,0.0,0.82,0.79,0.8,1.4
73,0.0,0.87,0.83,0.83,1.3
74,0.0,0.89,0.85,0.85,1.25
75,0.0,0.94,0.88,0.87,1.15
76,0.0,0.98,0.93,0.89,1.08
77,0.0,0.99,0.93,0.88,1.03
78,0.0,1.0,0.94,0.88,1.01
79,0.0,1.0,0.94,0.88,1.0
80,0.0,1.0,0.94,0.88,1.0
81,0.0,1.0,0.94,0.88,1.0
82,0.0,1.0,0.94,0.88,1.0
83,0.0,1.0,0.94,0.88,1.0
84,0.0,1.0,0.94,0.88,1.0
85,0.0,1.0,0.94,0.88,1.0
86,0.0,1.0,0.94,0.88,1.0
87,0.0,1.0,0.94,0.88,1.0
88,0.0,1.0,0.94,0.88,1.0
89,0.0,1.0,0.94,0.88,1.0
90,0.0,1.0,0.94,0.88,1.0
91,0.0,1.0,0.94,0.88,1.0
92,0.0,1.0,0.94,0.88,1.0
93,0.0,1.0,0.94,0.88,1.0
94,0.0,1.0,0.94,0.88,1.0
95,0.0,1.0,0.94,0.88,1.0
96,0.0,1.0,0.94,0.88,1.0
97,0.0,1.0,0.94,0.88,1.0
98,0.0,1.0,0.94,0.88,1.0
99,0.0,1.0,0.94,0.88,1.0


==> BS1_subplots/bs1_targets.csv <==
Time,AvgTargets
0,1.0
1,1.0
2,1.0
3,1.0
4,1.0
5,1.0
6,1.0
7,1.0
8,1.0
9,1.0
10,1.0
11,1.0
12,1.0
13,1.0
14,1.0
15,1.0
16,1.0
17,1.0
18,1.0
19,1.0
20,1.0
21,1.0
22,1.0
23,1.0
24,1.0
25,1.0
26,1.0
27,1.0
28,1.0
29,1.0
30,1.0
31,1.0
32,1.03
33,1.24
34,1.36
35,1.46
36,1.67
37,1.91
38,1.99
39,2.0
40,2.0
41,2.0
42,2.0
43,2.0
44,2.0
45,2.0
46,2.0
47,2.0
48,2.0
49,2.0
50,2.0
51,2.0
52,2.0
53,2.0
54,2.0
55,2.0
56,2.0
57,2.0
58,2.0
59,2.0
60,2.0
61,2.0
62,2.0
63,2.0
64,2.0
65,2.0
66,1.98
67,1.94
68,1.86
69,1.72
70,1.63
71,1.49
72,1.4
73,1.3
74,1.25
75,1.15
76,1.08
77,1.03
78,1.01
79,1.0
80,1.0
81,1.0
82,1.0
83,1.0
84,1.0
85,1.0
86,1.0
87,1.0
88,1.0
89,1.0
90,1.0
91,1.0
92,1.0
93,1.0
94,1.0
95,1.0
96,1.0
97,1.0
98,1.0
99,1.0


==> BS2_subplots/bs2_combined.csv <==
Time,Centralized_gospa,Centralized_localization,Centralized_miss_truth,Centralized_false_tracks,Distributed_gospa,Distributed_localization,Distributed_miss_truth,Distributed_false_tracks,HandoverMeas_gospa,HandoverMeas_localization,HandoverMeas_miss_truth,HandoverMeas_false_tracks,HandoverNoMeas_gospa,HandoverNoMeas_localization,HandoverNoMeas_miss_truth,HandoverNoMeas_false_tracks,AvgTargets
0,70.71067811865485,0.0,70.71067811865485,0.0,70.71067811865485,0.0,70.71067811865485,0.0,70.71067811865485,0.0,70.71067811865485,0.0,70.71067811865485,0.0,70.71067811865485,0.0,1.0
1,67.96142199478773,0.07917100087908747,67.88225099390866,0.0,69.33724441836146,0.040779862079713396,69.29646455628175,0.0,67.25781813478221,0.0826739220601293,67.1751442127221,0.0,67.26721867220641,0.09207445948431163,67.1751442127221,0.0,1.0
2,18.810202651236523,1.1325331215728234,17.6776695296637,0.0,19.499453226694637,1.1146769158444039,18.38477631085025,0.0,16.735823477301427,1.1794742911973752,15.556349186104052,0.0,17.44560024484244,1.1821442775518378,16.2634559672906,0.0,1.0
3,2.76288807539777,1.3613291407729171,0.7071067811865476,0.7071067811865476,2.109163191090575,1.4127901428089087,0.0,0.7071067811865476,3.452220105225194,1.3416463558599192,1.4142135623730951,0.7071067811865476,3.4945768027852195,1.384650796992395,1.4142135623730951,0.7071067811865476,1.0
4,2.6579849261107045,1.2585552267069802,0.0,1.4142135623730951,1.3042458826126495,1.3042458826126495,0.0,0.0,1.3036269948071737,1.3036269948071737,0.0,0.0,3.4155889828924146,1.3169944600044377,0.7071067811865476,1.4142135623730951,1.0
5,2.5607483294907585,1.1654124788103895,0.0,1.4142135623730951,3.264172983455993,1.1795290789594608,0.0,2.121320343559643,1.923999395647026,1.2254171151402695,0.0,0.7071067811865476,3.2186748084038,1.1279660393655528,0.7071067811865476,1.4142135623730951,1.0
6,1.0870115039222656,1.0870115039222656,0.0,0.0,1.8024922252881417,1.0997076789421854,0.0,0.7071067811865476,1.7743498668882145,1.072243393699659,0.0,0.7071067811865476,1.7914520078792855,1.0883749810139918,0.0,0.7071067811865476,1.0
7,0.9465318154748698,0.9465318154748698,0.0,0.0,1.6299137560436403,0.9318600617731825,0.0,0.7071067811865476,0.9390889015511854,0.9390889015511854,0.0,0.0,1.6568820750670332,0.9598719476245531,0.0,0.7071067811865476,1.0
8,0.8414951300011592,0.8414951300011592,0.0,0.0,0.8199468840860338,0.8199468840860338,0.0,0.0,0.8243324016906667,0.8243324016906667,0.0,0.0,0.8294433128450948,0.8294433128450948,0.0,0.0,1.0
9,0.7959236650954746,0.7959236650954746,0.0,0.0,0.7941256115769022,0.7941256115769022,0.0,0.0,0.7827764694071147,0.7827764694071147,0.0,0.0,0.79821228431352,0.79821228431352,0.0,0.0,1.0
10,0.817690550499093,0.817690550499093,0.0,0.0,0.8201711764490766,0.8201711764490766,0.0,0.0,0.8170203734965692,0.8170203734965692,0.0,0.0,0.8228075395463104,0.8228075395463104,0.0,0.0,1.0
11,0.8421460036446091,0.8421460036446091,0.0,0.0,0.8452863820469065,0.8452863820469065,0.0,0.0,0.8396330053781383,0.8396330053781383,0.0,0.0,0.842057727708641,0.842057727708641,0.0,0.0,1.0
12,0.8654800464274799,0.8654800464274799,0.0,0.0,0.8557443280115676,0.8557443280115676,0.0,0.0,0.8526751084614835,0.8526751084614835,0.0,0.0,0.8595385439578969,0.8595385439578969,0.0,0.0,1.0
13,1.5846379392912469,0.8964853926216297,0.0,0.7071067811865476,1.5700195065683078,0.8819845230303847,0.0,0.7071067811865476,1.577638952545519,0.88948118385645,0.0,0.7071067811865476,1.5802904789282215,0.8925625343683831,0.0,0.7071067811865476,1.0
14,0.8170123179236544,0.8170123179236544,0.0,0.0,0.8095082311875198,0.8095082311875198,0.0,0.0,1.5041827386715214,0.8107649007814814,0.0,0.7071067811865476,0.8129602703088584,0.8129602703088584,0.0,0.0,1.0
15,0.6656945908860226,0.6656945908860226,0.0,0.0,0.6697483966743956,0.6697483966743956,0.0,0.0,0.6657254362616024,0.6657254362616024,0.0,0.0,0.6664930088500453,0.6664930088500453,0.0,0.0,1.0
16,0.6824141758244516,0.6824141758244516,0.0,0.0,0.6818489689290399,0.6818489689290399,0.0,0.0,0.6808310453702913,0.6808310453702913,0.0,0.0,0.6818860270992743,0.6818860270992743,0.0,0.0,1.0
17,0.7160984078116609,0.7160984078116609,0.0,0.0,0.7184310007237087,0.7184310007237087,0.0,0.0,0.7201466737691509,0.7201466737691509,0.0,0.0,0.7194887025452918,0.7194887025452918,0.0,0.0,1.0
18,1.4267884869650604,0.7255595907218815,0.0,0.7071067811865476,1.4142230540260576,0.7230549151342472,0.0,0.7071067811865476,1.4270461929347364,0.726139442393868,0.0,0.7071067811865476,0.7265201281031437,0.7265201281031437,0.0,0.0,1.0
19,0.7029791889243248,0.7029791889243248,0.0,0.0,2.090544305601549,0.700459156407681,0.0,1.4142135623730951,2.0934946874733464,0.703492768870307,0.0,1.4142135623730951,1.3971894776615787,0.7032355036983925,0.0,0.7071067811865476,1.0
20,0.6600848083569111,0.6600848083569111,0.0,0.0,1.3514222006680021,0.6534866120360486,0.0,0.7071067811865476,1.3510842977915773,0.6532935739562886,0.0,0.7071067811865476,1.3536122344906625,0.6557747674145924,0.0,0.7071067811865476,1.0
21,0.6825948312667839,0.6825948312667839,0.0,0.0,0.6800400658702475,0.6800400658702475,0.0,0.0,0.681574029293535,0.681574029293535,0.0,0.0,0.6778391394834096,0.6778391394834096,0.0,0.0,1.0
22,0.5904698622209488,0.5904698622209488,0.0,0.0,1.2974226957698403,0.5935451064266292,0.7071067811865476,0.0,0.5906945907337098,0.5906945907337098,0.0,0.0,0.5930187791863744,0.5930187791863744,0.0,0.0,1.01
23,0.6383289035254307,0.6383289035254307,0.0,0.0,1.3362533628312194,0.6307849708979636,0.7071067811865476,0.0,0.6348350731616864,0.6348350731616864,0.0,0.0,0.6359119331464089,0.6359119331464089,0.0,0.0,1.01
24,2.0342608399674647,0.6249439341423312,0.0,1.4142135623730951,1.326563525777744,0.6279350678094247,0.7071067811865476,0.0,1.3153081016652937,0.6167428082858508,0.7071067811865476,0.0,1.3202673604460449,0.6216632468907752,0.7071067811865476,0.0,1.02
25,2.00571341111755,0.5999596902997847,0.7071067811865476,0.7071067811865476,4.806712368067176,0.5902835626049232,4.242640687119286,0.0,1.3216368895465345,0.6186345052850182,0.7071067811865476,0.0,2.7274311906664837,0.6204177501631706,0.7071067811865476,1.4142135623730951,1.07
26,2.0357865946158715,0.631084877431373,0.0,1.4142135623730951,6.962358274916692,0.6444179009400495,6.363961030678928,0.0,1.3838399691133236,0.6842260485746904,0.7071067811865476,0.0,2.080683602376513,0.6822515800871564,0.7071067811865476,0.7071067811865476,1.13
27,2.078302882839399,0.6732439331118522,0.0,1.4142135623730951,14.014122231324947,0.6919001400865745,13.435028842544407,0.0,2.8531455199515228,0.750641219443287,2.121320343559643,0.0,3.5609731886677474,0.7496834937328484,1.4142135623730951,1.4142135623730951,1.26
28,4.9210911434955475,0.7189326318138023,2.8284271247461903,1.4142135623730951,18.292741625346736,0.7841471132964446,17.6776695296637,0.0,3.651018113735985,0.8515072126160517,2.8284271247461903,0.0,5.048142141490009,0.8455707740376789,2.8284271247461903,1.4142135623730951,1.4
29,2.1755615614589403,0.7754119170849505,0.0,1.4142135623730951,12.24978984284243,1.0240087497435475,11.313708498984761,0.0,1.6511637371469023,0.9489779980441517,0.7071067811865476,0.0,3.7547945671878784,0.9504658399513071,0.7071067811865476,2.121320343559643,1.45
30,3.538619724508428,0.7428742087919956,1.4142135623730951,1.4142135623730951,17.762307116865628,0.9403107472725933,16.97056274847715,0.0,3.6995438768554987,0.897513843833198,2.8284271247461903,0.0,4.3953244945839565,0.895003657837252,2.121320343559643,1.4142135623730951,1.62
31,2.9411968805733117,0.8305927364631307,1.4142135623730951,0.7071067811865476,24.863722915961592,1.0299705401761912,23.33452377915609,0.7071067811865476,5.253674690158081,1.033180638710615,3.5355339059327378,0.7071067811865476,5.965498727735017,1.0355612074069456,2.8284271247461903,2.121320343559643,1.8
32,1.5531895913585378,0.8537014587275391,0.0,0.7071067811865476,19.073298634483148,1.2475034369457263,17.6776695296637,0.7071067811865476,1.8978942668532763,1.1954075170489518,0.7071067811865476,0.0,2.5986468896546495,1.2072937643569626,0.0,1.4142135623730951,1.89
33,1.6426221598355655,0.9374182789032512,0.0,0.7071067811865476,12.623309510670857,1.4253139065114906,11.313708498984761,0.0,1.3358850448186026,1.3358850448186026,0.0,0.0,2.0564626197804174,1.3511551364555316,0.0,0.7071067811865476,1.96
34,0.9045607436002794,0.9045607436002794,0.0,0.0,10.482355098940857,1.3749207283120402,8.485281374238571,0.7071067811865476,1.2009814197174598,1.2009814197174598,0.0,0.0,2.0079871375923113,1.30313883176561,0.0,0.7071067811865476,2.0
35,0.9217805169238489,0.9217805169238489,0.0,0.0,3.617990814636604,1.5207976368689367,2.121320343559643,0.0,1.241222745790898,1.241222745790898,0.0,0.0,1.364484757235042,1.364484757235042,0.0,0.0,2.0
36,0.8856071733828793,0.8856071733828793,0.0,0.0,1.5901217628548026,1.5901217628548026,0.0,0.0,1.2185231462209531,1.2185231462209531,0.0,0.0,1.4047999151966837,1.4047999151966837,0.0,0.0,2.0
37,0.9356359106581223,0.9356359106581223,0.0,0.0,1.462315442689391,1.462315442689391,0.0,0.0,1.1794887609082512,1.1794887609082512,0.0,0.0,1.3458084619722137,1.3458084619722137,0.0,0.0,2.0
38,1.6264389371704209,0.9317935844174179,0.0,0.7071067811865476,2.100226813773362,1.4078082831706025,0.0,0.7071067811865476,1.0771742609776258,1.0771742609776258,0.0,0.0,2.026602897907247,1.3351739678137817,0.0,0.7071067811865476,2.0
39,1.61011253918255,0.9062525280425275,0.0,0.7071067811865476,1.3445093523693528,1.3445093523693528,0.0,0.0,1.017560688915115,1.017560688915115,0.0,0.0,1.2853725080291827,1.2853725080291827,0.0,0.0,2.0
40,1.6319482531465486,0.933412993391036,0.0,0.7071067811865476,1.9742383735529287,1.2759819739672087,0.0,0.7071067811865476,1.0354162779586664,1.0354162779586664,0.0,0.0,1.9366939348585888,1.2388538251757915,0.0,0.7071067811865476,2.0
41,0.9999087009201655,0.9999087009201655,0.0,0.0,2.0008547350522887,1.3077466494684602,0.0,0.7071067811865476,1.0778563784675927,1.0778563784675927,0.0,0.0,1.2823584045005214,1.2823584045005214,0.0,0.0,2.0
42,0.9924438655170285,0.9924438655170285,0.0,0.0,1.363468025197929,1.363468025197929,0.0,0.0,1.1039167067101199,1.1039167067101199,0.0,0.0,1.352418631791315,1.352418631791315,0.0,0.0,2.0
43,0.9649072866430919,0.9649072866430919,0.0,0.0,1.2683111734529733,1.2683111734529733,0.0,0.0,1.069837294981116,1.069837294981116,0.0,0.0,1.2742835753326882,1.2742835753326882,0.0,0.0,2.0
44,0.9691172729056821,0.9691172729056821,0.0,0.0,1.4281125267783095,1.4281125267783095,0.0,0.0,1.0914018803742696,1.0914018803742696,0.0,0.0,1.4297459124306522,1.4297459124306522,0.0,0.0,2.0
45,0.9636199849845611,0.9636199849845611,0.0,0.0,1.3881182844184898,1.3881182844184898,0.0,0.0,1.0847004837908059,1.0847004837908059,0.0,0.0,1.3871735999779125,1.3871735999779125,0.0,0.0,2.0
46,1.0232147355576957,1.0232147355576957,0.0,0.0,1.365963003976802,1.365963003976802,0.0,0.0,1.1277118458113804,1.1277118458113804,0.0,0.0,1.365573365741697,1.365573365741697,0.0,0.0,2.0
47,1.002703268374518,1.002703268374518,0.0,0.0,1.3598640535362247,1.3598640535362247,0.0,0.0,1.116295194324177,1.116295194324177,0.0,0.0,1.3632394381453883,1.3632394381453883,0.0,0.0,2.0
48,1.7543607274054225,1.0557886149968676,0.0,0.7071067811865476,1.3519159131342386,1.3519159131342386,0.0,0.0,1.1924052012830537,1.1924052012830537,0.0,0.0,1.3545313946378237,1.3545313946378237,0.0,0.0,2.0
49,1.0327681213510642,1.0327681213510642,0.0,0.0,1.3041967767245797,1.3041967767245797,0.0,0.0,1.1432539048110812,1.1432539048110812,0.0,0.0,1.3022355762056503,1.3022355762056503,0.0,0.0,2.0
50,1.854973642588655,1.155849111727845,0.0,0.7071067811865476,2.811556105149849,1.4140999538186,0.0,1.4142135623730951,1.2679433173374262,1.2679433173374262,0.0,0.0,2.804488845808326,1.407127666024329,0.0,1.4142135623730951,2.0
51,1.075101669198694,1.075101669198694,0.0,0.0,1.4008077345863976,1.4008077345863976,0.0,0.0,1.2390795070201923,1.2390795070201923,0.0,0.0,1.3996325830380545,1.3996325830380545,0.0,0.0,2.0
52,1.081094507825285,1.081094507825285,0.0,0.0,1.4690327336303273,1.4690327336303273,0.0,0.0,1.2669068055294568,1.2669068055294568,0.0,0.0,1.4691415415625306,1.4691415415625306,0.0,0.0,2.0
53,1.0048085927845813,1.0048085927845813,0.0,0.0,1.382880314420975,1.382880314420975,0.0,0.0,1.239597454172729,1.239597454172729,0.0,0.0,1.385216990775307,1.385216990775307,0.0,0.0,2.0
54,0.9764542595490004,0.9764542595490004,0.0,0.0,1.339383970989759,1.339383970989759,0.0,0.0,1.1960632062333905,1.1960632062333905,0.0,0.0,1.3370858968517845,1.3370858968517845,0.0,0.0,2.0
55,0.999556285677403,0.999556285677403,0.0,0.0,1.381610801999039,1.381610801999039,0.0,0.0,1.2448114614944834,1.2448114614944834,0.0,0.0,1.3895720176492747,1.3895720176492747,0.0,0.0,2.0
56,0.977798372709692,0.977798372709692,0.0,0.0,1.3468782614699475,1.3468782614699475,0.0,0.0,1.1989153883540726,1.1989153883540726,0.0,0.0,2.0377933608935557,1.3458656364855215,0.0,0.7071067811865476,2.0
57,1.0049620980353915,1.0049620980353915,0.0,0.0,1.329096881437795,1.329096881437795,0.0,0.0,1.2392655391881051,1.2392655391881051,0.0,0.0,1.3301031705760655,1.3301031705760655,0.0,0.0,2.0
58,0.9924615630954601,0.9924615630954601,0.0,0.0,1.3413545635397863,1.3413545635397863,0.0,0.0,1.2368716987680235,1.2368716987680235,0.0,0.0,2.0300544710423463,1.3374764432616633,0.0,0.7071067811865476,2.0
59,0.978835607800664,0.978835607800664,0.0,0.0,1.3991654604297596,1.3991654604297596,0.0,0.0,1.2964471747942816,1.2964471747942816,0.0,0.0,1.3941798007254769,1.3941798007254769,0.0,0.0,2.0
60,0.9813463031916875,0.9813463031916875,0.0,0.0,1.4675774618866169,1.4675774618866169,0.0,0.0,1.3928983763060123,1.3928983763060123,0.0,0.0,1.473142620182889,1.473142620182889,0.0,0.0,2.0
61,0.9594585597618694,0.9594585597618694,0.0,0.0,1.4274042216405995,1.4274042216405995,0.0,0.0,2.049039702089797,1.3523053454795144,0.7071067811865476,0.0,1.4349624190810095,1.4349624190810095,0.0,0.0,2.0
62,0.8649795964172067,0.8649795964172067,0.0,0.0,2.741923926016613,1.34947029598898,0.0,1.4142135623730951,1.2827958860136095,1.2827958860136095,0.0,0.0,2.741111632884352,1.3487082938404933,0.0,1.4142135623730951,2.0
63,2.323511919918349,0.9246740095345917,1.4142135623730951,0.0,2.0398270104944864,1.3427326782673918,0.7071067811865476,0.0,2.659168405994635,1.2598427108683616,1.4142135623730951,0.0,2.7102742472847097,1.3134445347121484,1.4142135623730951,0.0,1.98
64,5.745173159772958,0.8611168292200837,3.5355339059327378,1.4142135623730951,2.677862094139402,1.2832641829359495,1.4142135623730951,0.0,3.3662303713970556,1.2788645370588314,2.121320343559643,0.0,3.367257399094837,1.2767403389661727,2.121320343559643,0.0,1.81
65,1.4767010671269427,0.7756144851158692,0.0,0.7071067811865476,2.5526212980889493,1.1596182081532498,0.0,1.4142135623730951,1.8184774934758567,1.1113707122893095,0.7071067811865476,0.0,2.546319795806682,1.1529026230966257,0.0,1.4142135623730951,1.56
66,3.541101793239733,0.7396723069476318,0.7071067811865476,2.121320343559643,3.8324900099479215,1.0270963397188457,0.7071067811865476,2.121320343559643,2.367090933394706,0.962926892328396,1.4142135623730951,0.0,5.222755616964849,1.013497735395749,1.4142135623730951,2.8284271247461903,1.41
67,1.3546615095299517,0.6588078266598952,0.0,0.7071067811865476,3.5717166871719224,0.7851779500559501,0.7071067811865476,2.121320343559643,2.1498346225721168,0.7507490216434004,0.7071067811865476,0.7071067811865476,3.5683948030435677,0.7830979773746606,0.7071067811865476,2.121320343559643,1.16
68,0.6136247060229053,0.6136247060229053,0.0,0.0,2.8337129883997783,0.7333172888812866,0.0,2.121320343559643,0.7018456521874354,0.7018456521874354,0.0,0.0,2.136498276228499,0.7343389506165507,0.0,1.4142135623730951,1.03
69,1.3108549527663969,0.6047309996379812,0.0,0.7071067811865476,1.3945188952967769,0.6880030985274947,0.0,0.7071067811865476,2.090851899609601,0.6814711023633605,0.0,1.4142135623730951,1.3968739628512168,0.6904770374250313,0.0,0.7071067811865476,1.0
70,1.3195611005016599,0.618108554184074,0.0,0.7071067811865476,2.0928184486945813,0.689901468437184,0.0,1.4142135623730951,1.3863667068495604,0.6865576577354056,0.0,0.7071067811865476,1.389709141854887,0.6895942302804287,0.0,0.7071067811865476,1.0
71,1.3860608855489722,0.6832876910976765,0.0,0.7071067811865476,0.7413857124445624,0.7413857124445624,0.0,0.0,0.7421446325526074,0.7421446325526074,0.0,0.0,1.4420787389647165,0.7382465861497585,0.0,0.7071067811865476,1.0
72,0.6779516143875947,0.6779516143875947,0.0,0.0,1.4451817411407846,0.7437818133497843,0.0,0.7071067811865476,1.4463907403548577,0.7456079484437992,0.0,0.7071067811865476,1.4441848078274249,0.7426679498686974,0.0,0.7071067811865476,1.0
73,0.6358461170109974,0.6358461170109974,0.0,0.0,0.6943415547301024,0.6943415547301024,0.0,0.0,0.7028457065895296,0.7028457065895296,0.0,0.0,0.7001939164943534,0.7001939164943534,0.0,0.0,1.0
74,0.7123722133880156,0.7123722133880156,0.0,0.0,0.7683087856436408,0.7683087856436408,0.0,0.0,0.7728860623262473,0.7728860623262473,0.0,0.0,0.7687897000092618,0.7687897000092618,0.0,0.0,1.0
75,0.6686737255874532,0.6686737255874532,0.0,0.0,1.3944621260660193,0.6929744330710912,0.0,0.7071067811865476,1.3973594403087979,0.6960647817745405,0.0,0.7071067811865476,1.397645061976804,0.6964977427604153,0.0,0.7071067811865476,1.0
76,0.6113787146562374,0.6113787146562374,0.0,0.0,0.6365681565080049,0.6365681565080049,0.0,0.0,1.339937704042201,0.6362678099247805,0.0,0.7071067811865476,1.3417144736682431,0.6378056427605443,0.0,0.7071067811865476,1.0
77,1.304496925888945,0.6036766849644232,0.0,0.7071067811865476,0.5964428080093862,0.5964428080093862,0.0,0.0,1.297531776647175,0.5966230544620376,0.0,0.7071067811865476,1.3036501287639721,0.6029329444899002,0.0,0.7071067811865476,1.0
78,0.6468912602675309,0.6468912602675309,0.0,0.0,0.6444756755684118,0.6444756755684118,0.0,0.0,0.6423980994950271,0.6423980994950271,0.0,0.0,0.6468613730925857,0.6468613730925857,0.0,0.0,1.0
79,0.6206091157159515,0.6206091157159515,0.0,0.0,0.625563765229495,0.625563765229495,0.0,0.0,0.6256526119863505,0.6256526119863505,0.0,0.0,0.6238290551748236,0.6238290551748236,0.0,0.0,1.0
80,1.3905329384444023,0.6883111648350153,0.0,0.7071067811865476,1.3910123059985369,0.6894494632520823,0.0,0.7071067811865476,1.39337215435788,0.6913501646680115,0.0,0.7071067811865476,2.0854315146543443,0.6881848541639667,0.0,1.4142135623730951,1.0
81,0.6836080590937166,0.6836080590937166,0.0,0.0,0.685256514199848,0.685256514199848,0.0,0.0,0.6856256902308046,0.6856256902308046,0.0,0.0,0.6849975828590945,0.6849975828590945,0.0,0.0,1.0
82,0.6607031128405209,0.6607031128405209,0.0,0.0,0.659961378443774,0.659961378443774,0.0,0.0,0.6614836103142645,0.6614836103142645,0.0,0.0,0.6632590778977238,0.6632590778977238,0.0,0.0,1.0
83,0.6136818381259714,0.6136818381259714,0.0,0.0,0.619129048870715,0.619129048870715,0.0,0.0,0.6180511019440507,0.6180511019440507,0.0,0.0,0.6160014709825984,0.6160014709825984,0.0,0.0,1.0
84,0.6672682562837885,0.6672682562837885,0.0,0.0,0.6664668236270015,0.6664668236270015,0.0,0.0,0.6678617496044246,0.6678617496044246,0.0,0.0,0.6664320095707025,0.6664320095707025,0.0,0.0,1.0
85,0.5725398894153066,0.5725398894153066,0.0,0.0,0.5706661668084582,0.5706661668084582,0.0,0.0,0.5742153722803703,0.5742153722803703,0.0,0.0,0.5712615269488795,0.5712615269488795,0.0,0.0,1.0
86,1.290456549529436,0.5905910506151012,0.0,0.7071067811865476,1.291101762237668,0.5911801292026934,0.0,0.7071067811865476,0.5922799705355782,0.5922799705355782,0.0,0.0,0.5900544478066052,0.5900544478066052,0.0,0.0,1.0
87,0.6046289547950182,0.6046289547950182,0.0,0.0,0.6059992066581726,0.6059992066581726,0.0,0.0,0.6046427171535858,0.6046427171535858,0.0,0.0,0.604952957950768,0.604952957950768,0.0,0.0,1.0
88,0.6542975623804967,0.6542975623804967,0.0,0.0,2.0509207323500043,0.6539751564898673,0.0,1.4142135623730951,1.3633811651747436,0.6589073608497016,0.0,0.7071067811865476,1.3559258588501075,0.6514067680144237,0.0,0.7071067811865476,1.0
89,0.584204235462086,0.584204235462086,0.0,0.0,0.5805386183437813,0.5805386183437813,0.0,0.0,0.5814295241929176,0.5814295241929176,0.0,0.0,0.5786661895050225,0.5786661895050225,0.0,0.0,1.0
90,0.6282167601801671,0.6282167601801671,0.0,0.0,0.6264792370228441,0.6264792370228441,0.0,0.0,0.6263404581845107,0.6263404581845107,0.0,0.0,0.6283941061528016,0.6283941061528016,0.0,0.0,1.0
91,0.632752844310264,0.632752844310264,0.0,0.0,0.6359277296388939,0.6359277296388939,0.0,0.0,0.6342609744064378,0.6342609744064378,0.0,0.0,0.6382831398801548,0.6382831398801548,0.0,0.0,1.0
92,0.6146692192627226,0.6146692192627226,0.0,0.0,0.6166346511510108,0.6166346511510108,0.0,0.0,0.6157637894682915,0.6157637894682915,0.0,0.0,0.6169444345512157,0.6169444345512157,0.0,0.0,1.0
93,1.9750491836233561,0.5677455246412028,0.0,1.4142135623730951,0.571649210542197,0.571649210542197,0.0,0.0,0.5692429453555226,0.5692429453555226,0.0,0.0,0.5697629422215282,0.5697629422215282,0.0,0.0,1.0
94,0.6019127731210211,0.6019127731210211,0.0,0.0,0.6008587679654018,0.6008587679654018,0.0,0.0,0.6026181023104907,0.6026181023104907,0.0,0.0,0.5996045484100446,0.5996045484100446,0.0,0.0,1.0
95,0.6929967027771121,0.6929967027771121,0.0,0.0,0.692379660670331,0.692379660670331,0.0,0.0,1.3828022288174864,0.6906741571662818,0.0,0.7071067811865476,1.3945923051585667,0.6919794465368387,0.0,0.7071067811865476,1.0
96,0.7312820704056748,0.7312820704056748,0.0,0.0,0.7325718418107208,0.7325718418107208,0.0,0.0,0.7313502107769484,0.7313502107769484,0.0,0.0,0.7301365925584419,0.7301365925584419,0.0,0.0,1.0
97,0.7025038960685955,0.7025038960685955,0.0,0.0,0.7014509767304579,0.7014509767304579,0.0,0.0,0.7010356146569013,0.7010356146569013,0.0,0.0,0.7009870338618324,0.7009870338618324,0.0,0.0,1.0
98,0.6649704964223991,0.6649704964223991,0.0,0.0,0.6624350327564426,0.6624350327564426,0.0,0.0,0.6661090524206142,0.6661090524206142,0.0,0.0,0.6626658604061031,0.6626658604061031,0.0,0.0,1.0
99,0.7088907772371015,0.7088907772371015,0.0,0.0,0.7102484057519964,0.7102484057519964,0.0,0.0,0.7118078874380721,0.7118078874380721,0.0,0.0,0.7076732800280897,0.7076732800280897,0.0,0.0,1.0


==> BS2_subplots/bs2_false_tracks.csv <==
Time,Centralized,Distributed,HandoverMeas,HandoverNoMeas,AvgTargets
0,0.0,0.0,0.0,0.0,1.0
1,0.0,0.0,0.0,0.0,1.0
2,0.0,0.0,0.0,0.0,1.0
3,0.7071067811865476,0.7071067811865476,0.7071067811865476,0.7071067811865476,1.0
4,1.4142135623730951,0.0,0.0,1.4142135623730951,1.0
5,1.4142135623730951,2.121320343559643,0.7071067811865476,1.4142135623730951,1.0
6,0.0,0.7071067811865476,0.7071067811865476,0.7071067811865476,1.0
7,0.0,0.7071067811865476,0.0,0.7071067811865476,1.0
8,0.0,0.0,0.0,0.0,1.0
9,0.0,0.0,0.0,0.0,1.0
10,0.0,0.0,0.0,0.0,1.0
11,0.0,0.0,0.0,0.0,1.0
12,0.0,0.0,0.0,0.0,1.0
13,0.7071067811865476,0.7071067811865476,0.7071067811865476,0.7071067811865476,1.0
14,0.0,0.0,0.7071067811865476,0.0,1.0
15,0.0,0.0,0.0,0.0,1.0
16,0.0,0.0,0.0,0.0,1.0
17,0.0,0.0,0.0,0.0,1.0
18,0.7071067811865476,0.7071067811865476,0.7071067811865476,0.0,1.0
19,0.0,1.4142135623730951,1.4142135623730951,0.7071067811865476,1.0
20,0.0,0.7071067811865476,0.7071067811865476,0.7071067811865476,1.0
21,0.0,0.0,0.0,0.0,1.0
22,0.0,0.0,0.0,0.0,1.01
23,0.0,0.0,0.0,0.0,1.01
24,1.4142135623730951,0.0,0.0,0.0,1.02
25,0.7071067811865476,0.0,0.0,1.4142135623730951,1.07
26,1.4142135623730951,0.0,0.0,0.7071067811865476,1.13
27,1.4142135623730951,0.0,0.0,1.4142135623730951,1.26
28,1.4142135623730951,0.0,0.0,1.4142135623730951,1.4
29,1.4142135623730951,0.0,0.0,2.121320343559643,1.45
30,1.4142135623730951,0.0,0.0,1.4142135623730951,1.62
31,0.7071067811865476,0.7071067811865476,0.7071067811865476,2.121320343559643,1.8
32,0.7071067811865476,0.7071067811865476,0.0,1.4142135623730951,1.89
33,0.7071067811865476,0.0,0.0,0.7071067811865476,1.96
34,0.0,0.7071067811865476,0.0,0.7071067811865476,2.0
35,0.0,0.0,0.0,0.0,2.0
36,0.0,0.0,0.0,0.0,2.0
37,0.0,0.0,0.0,0.0,2.0
38,0.7071067811865476,0.7071067811865476,0.0,0.7071067811865476,2.0
39,0.7071067811865476,0.0,0.0,0.0,2.0
40,0.7071067811865476,0.7071067811865476,0.0,0.7071067811865476,2.0
41,0.0,0.7071067811865476,0.0,0.0,2.0
42,0.0,0.0,0.0,0.0,2.0
43,0.0,0.0,0.0,0.0,2.0
44,0.0,0.0,0.0,0.0,2.0
45,0.0,0.0,0.0,0.0,2.0
46,0.0,0.0,0.0,0.0,2.0
47,0.0,0.0,0.0,0.0,2.0
48,0.7071067811865476,0.0,0.0,0.0,2.0
49,0.0,0.0,0.0,0.0,2.0
50,0.7071067811865476,1.4142135623730951,0.0,1.4142135623730951,2.0
51,0.0,0.0,0.0,0.0,2.0
52,0.0,0.0,0.0,0.0,2.0
53,0.0,0.0,0.0,0.0,2.0
54,0.0,0.0,0.0,0.0,2.0
55,0.0,0.0,0.0,0.0,2.0
56,0.0,0.0,0.0,0.7071067811865476,2.0
57,0.0,0.0,0.0,0.0,2.0
58,0.0,0.0,0.0,0.7071067811865476,2.0
59,0.0,0.0,0.0,0.0,2.0
60,0.0,0.0,0.0,0.0,2.0
61,0.0,0.0,0.0,0.0,2.0
62,0.0,1.4142135623730951,0.0,1.4142135623730951,2.0
63,0.0,0.0,0.0,0.0,1.98
64,1.4142135623730951,0.0,0.0,0.0,1.81
65,0.7071067811865476,1.4142135623730951,0.0,1.4142135623730951,1.56
66,2.121320343559643,2.121320343559643,0.0,2.8284271247461903,1.41
67,0.7071067811865476,2.121320343559643,0.7071067811865476,2.121320343559643,1.16
68,0.0,2.121320343559643,0.0,1.4142135623730951,1.03
69,0.7071067811865476,0.7071067811865476,1.4142135623730951,0.7071067811865476,1.0
70,0.7071067811865476,1.4142135623730951,0.7071067811865476,0.7071067811865476,1.0
71,0.7071067811865476,0.0,0.0,0.7071067811865476,1.0
72,0.0,0.7071067811865476,0.7071067811865476,0.7071067811865476,1.0
73,0.0,0.0,0.0,0.0,1.0
74,0.0,0.0,0.0,0.0,1.0
75,0.0,0.7071067811865476,0.7071067811865476,0.7071067811865476,1.0
76,0.0,0.0,0.7071067811865476,0.7071067811865476,1.0
77,0.7071067811865476,0.0,0.7071067811865476,0.7071067811865476,1.0
78,0.0,0.0,0.0,0.0,1.0
79,0.0,0.0,0.0,0.0,1.0
80,0.7071067811865476,0.7071067811865476,0.7071067811865476,1.4142135623730951,1.0
81,0.0,0.0,0.0,0.0,1.0
82,0.0,0.0,0.0,0.0,1.0
83,0.0,0.0,0.0,0.0,1.0
84,0.0,0.0,0.0,0.0,1.0
85,0.0,0.0,0.0,0.0,1.0
86,0.7071067811865476,0.7071067811865476,0.0,0.0,1.0
87,0.0,0.0,0.0,0.0,1.0
88,0.0,1.4142135623730951,0.7071067811865476,0.7071067811865476,1.0
89,0.0,0.0,0.0,0.0,1.0
90,0.0,0.0,0.0,0.0,1.0
91,0.0,0.0,0.0,0.0,1.0
92,0.0,0.0,0.0,0.0,1.0
93,1.4142135623730951,0.0,0.0,0.0,1.0
94,0.0,0.0,0.0,0.0,1.0
95,0.0,0.0,0.7071067811865476,0.7071067811865476,1.0
96,0.0,0.0,0.0,0.0,1.0
97,0.0,0.0,0.0,0.0,1.0
98,0.0,0.0,0.0,0.0,1.0
99,0.0,0.0,0.0,0.0,1.0


==> BS2_subplots/bs2_gospa.csv <==
Time,Centralized,Distributed,HandoverMeas,HandoverNoMeas,AvgTargets
0,70.71067811865485,70.71067811865485,70.71067811865485,70.71067811865485,1.0
1,67.96142199478773,69.33724441836146,67.25781813478221,67.26721867220641,1.0
2,18.810202651236523,19.499453226694637,16.735823477301427,17.44560024484244,1.0
3,2.76288807539777,2.109163191090575,3.452220105225194,3.4945768027852195,1.0
4,2.6579849261107045,1.3042458826126495,1.3036269948071737,3.4155889828924146,1.0
5,2.5607483294907585,3.264172983455993,1.923999395647026,3.2186748084038,1.0
6,1.0870115039222656,1.8024922252881417,1.7743498668882145,1.7914520078792855,1.0
7,0.9465318154748698,1.6299137560436403,0.9390889015511854,1.6568820750670332,1.0
8,0.8414951300011592,0.8199468840860338,0.8243324016906667,0.8294433128450948,1.0
9,0.7959236650954746,0.7941256115769022,0.7827764694071147,0.79821228431352,1.0
10,0.817690550499093,0.8201711764490766,0.8170203734965692,0.8228075395463104,1.0
11,0.8421460036446091,0.8452863820469065,0.8396330053781383,0.842057727708641,1.0
12,0.8654800464274799,0.8557443280115676,0.8526751084614835,0.8595385439578969,1.0
13,1.5846379392912469,1.5700195065683078,1.577638952545519,1.5802904789282215,1.0
14,0.8170123179236544,0.8095082311875198,1.5041827386715214,0.8129602703088584,1.0
15,0.6656945908860226,0.6697483966743956,0.6657254362616024,0.6664930088500453,1.0
16,0.6824141758244516,0.6818489689290399,0.6808310453702913,0.6818860270992743,1.0
17,0.7160984078116609,0.7184310007237087,0.7201466737691509,0.7194887025452918,1.0
18,1.4267884869650604,1.4142230540260576,1.4270461929347364,0.7265201281031437,1.0
19,0.7029791889243248,2.090544305601549,2.0934946874733464,1.3971894776615787,1.0
20,0.6600848083569111,1.3514222006680021,1.3510842977915773,1.3536122344906625,1.0
21,0.6825948312667839,0.6800400658702475,0.681574029293535,0.6778391394834096,1.0
22,0.5904698622209488,1.2974226957698403,0.5906945907337098,0.5930187791863744,1.01
23,0.6383289035254307,1.3362533628312194,0.6348350731616864,0.6359119331464089,1.01
24,2.0342608399674647,1.326563525777744,1.3153081016652937,1.3202673604460449,1.02
25,2.00571341111755,4.806712368067176,1.3216368895465345,2.7274311906664837,1.07
26,2.0357865946158715,6.962358274916692,1.3838399691133236,2.080683602376513,1.13
27,2.078302882839399,14.014122231324947,2.8531455199515228,3.5609731886677474,1.26
28,4.9210911434955475,18.292741625346736,3.651018113735985,5.048142141490009,1.4
29,2.1755615614589403,12.24978984284243,1.6511637371469023,3.7547945671878784,1.45
30,3.538619724508428,17.762307116865628,3.6995438768554987,4.3953244945839565,1.62
31,2.9411968805733117,24.863722915961592,5.253674690158081,5.965498727735017,1.8
32,1.5531895913585378,19.073298634483148,1.8978942668532763,2.5986468896546495,1.89
33,1.6426221598355655,12.623309510670857,1.3358850448186026,2.0564626197804174,1.96
34,0.9045607436002794,10.482355098940857,1.2009814197174598,2.0079871375923113,2.0
35,0.9217805169238489,3.617990814636604,1.241222745790898,1.364484757235042,2.0
36,0.8856071733828793,1.5901217628548026,1.2185231462209531,1.4047999151966837,2.0
37,0.9356359106581223,1.462315442689391,1.1794887609082512,1.3458084619722137,2.0
38,1.6264389371704209,2.100226813773362,1.0771742609776258,2.026602897907247,2.0
39,1.61011253918255,1.3445093523693528,1.017560688915115,1.2853725080291827,2.0
40,1.6319482531465486,1.9742383735529287,1.0354162779586664,1.9366939348585888,2.0
41,0.9999087009201655,2.0008547350522887,1.0778563784675927,1.2823584045005214,2.0
42,0.9924438655170285,1.363468025197929,1.1039167067101199,1.352418631791315,2.0
43,0.9649072866430919,1.2683111734529733,1.069837294981116,1.2742835753326882,2.0
44,0.9691172729056821,1.4281125267783095,1.0914018803742696,1.4297459124306522,2.0
45,0.9636199849845611,1.3881182844184898,1.0847004837908059,1.3871735999779125,2.0
46,1.0232147355576957,1.365963003976802,1.1277118458113804,1.365573365741697,2.0
47,1.002703268374518,1.3598640535362247,1.116295194324177,1.3632394381453883,2.0
48,1.7543607274054225,1.3519159131342386,1.1924052012830537,1.3545313946378237,2.0
49,1.0327681213510642,1.3041967767245797,1.1432539048110812,1.3022355762056503,2.0
50,1.854973642588655,2.811556105149849,1.2679433173374262,2.804488845808326,2.0
51,1.075101669198694,1.4008077345863976,1.2390795070201923,1.3996325830380545,2.0
52,1.081094507825285,1.4690327336303273,1.2669068055294568,1.4691415415625306,2.0
53,1.0048085927845813,1.382880314420975,1.239597454172729,1.385216990775307,2.0
54,0.9764542595490004,1.339383970989759,1.1960632062333905,1.3370858968517845,2.0
55,0.999556285677403,1.381610801999039,1.2448114614944834,1.3895720176492747,2.0
56,0.977798372709692,1.3468782614699475,1.1989153883540726,2.0377933608935557,2.0
57,1.0049620980353915,1.329096881437795,1.2392655391881051,1.3301031705760655,2.0
58,0.9924615630954601,1.3413545635397863,1.2368716987680235,2.0300544710423463,2.0
59,0.978835607800664,1.3991654604297596,1.2964471747942816,1.3941798007254769,2.0
60,0.9813463031916875,1.4675774618866169,1.3928983763060123,1.473142620182889,2.0
61,0.9594585597618694,1.4274042216405995,2.049039702089797,1.4349624190810095,2.0
62,0.8649795964172067,2.741923926016613,1.2827958860136095,2.741111632884352,2.0
63,2.323511919918349,2.0398270104944864,2.659168405994635,2.7102742472847097,1.98
64,5.745173159772958,2.677862094139402,3.3662303713970556,3.367257399094837,1.81
65,1.4767010671269427,2.5526212980889493,1.8184774934758567,2.546319795806682,1.56
66,3.541101793239733,3.8324900099479215,2.367090933394706,5.222755616964849,1.41
67,1.3546615095299517,3.5717166871719224,2.1498346225721168,3.5683948030435677,1.16
68,0.6136247060229053,2.8337129883997783,0.7018456521874354,2.136498276228499,1.03
69,1.3108549527663969,1.3945188952967769,2.090851899609601,1.3968739628512168,1.0
70,1.3195611005016599,2.0928184486945813,1.3863667068495604,1.389709141854887,1.0
71,1.3860608855489722,0.7413857124445624,0.7421446325526074,1.4420787389647165,1.0
72,0.6779516143875947,1.4451817411407846,1.4463907403548577,1.4441848078274249,1.0
73,0.6358461170109974,0.6943415547301024,0.7028457065895296,0.7001939164943534,1.0
74,0.7123722133880156,0.7683087856436408,0.7728860623262473,0.7687897000092618,1.0
75,0.6686737255874532,1.3944621260660193,1.3973594403087979,1.397645061976804,1.0
76,0.6113787146562374,0.6365681565080049,1.339937704042201,1.3417144736682431,1.0
77,1.304496925888945,0.5964428080093862,1.297531776647175,1.3036501287639721,1.0
78,0.6468912602675309,0.6444756755684118,0.6423980994950271,0.6468613730925857,1.0
79,0.6206091157159515,0.625563765229495,0.6256526119863505,0.6238290551748236,1.0
80,1.3905329384444023,1.3910123059985369,1.39337215435788,2.0854315146543443,1.0
81,0.6836080590937166,0.685256514199848,0.6856256902308046,0.6849975828590945,1.0
82,0.6607031128405209,0.659961378443774,0.6614836103142645,0.6632590778977238,1.0
83,0.6136818381259714,0.619129048870715,0.6180511019440507,0.6160014709825984,1.0
84,0.6672682562837885,0.6664668236270015,0.6678617496044246,0.6664320095707025,1.0
85,0.5725398894153066,0.5706661668084582,0.5742153722803703,0.5712615269488795,1.0
86,1.290456549529436,1.291101762237668,0.5922799705355782,0.5900544478066052,1.0
87,0.6046289547950182,0.6059992066581726,0.6046427171535858,0.604952957950768,1.0
88,0.6542975623804967,2.0509207323500043,1.3633811651747436,1.3559258588501075,1.0
89,0.584204235462086,0.5805386183437813,0.5814295241929176,0.5786661895050225,1.0
90,0.6282167601801671,0.6264792370228441,0.6263404581845107,0.6283941061528016,1.0
91,0.632752844310264,0.6359277296388939,0.6342609744064378,0.6382831398801548,1.0
92,0.6146692192627226,0.6166346511510108,0.6157637894682915,0.6169444345512157,1.0
93,1.9750491836233561,0.571649210542197,0.5692429453555226,0.5697629422215282,1.0
94,0.6019127731210211,0.6008587679654018,0.6026181023104907,0.5996045484100446,1.0
95,0.6929967027771121,0.692379660670331,1.3828022288174864,1.3945923051585667,1.0
96,0.7312820704056748,0.7325718418107208,0.7313502107769484,0.7301365925584419,1.0
97,0.7025038960685955,0.7014509767304579,0.7010356146569013,0.7009870338618324,1.0
98,0.6649704964223991,0.6624350327564426,0.6661090524206142,0.6626658604061031,1.0
99,0.7088907772371015,0.7102484057519964,0.7118078874380721,0.7076732800280897,1.0


==> BS2_subplots/bs2_localization.csv <==
Time,Centralized,Distributed,HandoverMeas,HandoverNoMeas,AvgTargets
0,0.0,0.0,0.0,0.0,1.0
1,0.07917100087908747,0.040779862079713396,0.0826739220601293,0.09207445948431163,1.0
2,1.1325331215728234,1.1146769158444039,1.1794742911973752,1.1821442775518378,1.0
3,1.3613291407729171,1.4127901428089087,1.3416463558599192,1.384650796992395,1.0
4,1.2585552267069802,1.3042458826126495,1.3036269948071737,1.3169944600044377,1.0
5,1.1654124788103895,1.1795290789594608,1.2254171151402695,1.1279660393655528,1.0
6,1.0870115039222656,1.0997076789421854,1.072243393699659,1.0883749810139918,1.0
7,0.9465318154748698,0.9318600617731825,0.9390889015511854,0.9598719476245531,1.0
8,0.8414951300011592,0.8199468840860338,0.8243324016906667,0.8294433128450948,1.0
9,0.7959236650954746,0.7941256115769022,0.7827764694071147,0.79821228431352,1.0
10,0.817690550499093,0.8201711764490766,0.8170203734965692,0.8228075395463104,1.0
11,0.8421460036446091,0.8452863820469065,0.8396330053781383,0.842057727708641,1.0
12,0.8654800464274799,0.8557443280115676,0.8526751084614835,0.8595385439578969,1.0
13,0.8964853926216297,0.8819845230303847,0.88948118385645,0.8925625343683831,1.0
14,0.8170123179236544,0.8095082311875198,0.8107649007814814,0.8129602703088584,1.0
15,0.6656945908860226,0.6697483966743956,0.6657254362616024,0.6664930088500453,1.0
16,0.6824141758244516,0.6818489689290399,0.6808310453702913,0.6818860270992743,1.0
17,0.7160984078116609,0.7184310007237087,0.7201466737691509,0.7194887025452918,1.0
18,0.7255595907218815,0.7230549151342472,0.726139442393868,0.7265201281031437,1.0
19,0.7029791889243248,0.700459156407681,0.703492768870307,0.7032355036983925,1.0
20,0.6600848083569111,0.6534866120360486,0.6532935739562886,0.6557747674145924,1.0
21,0.6825948312667839,0.6800400658702475,0.681574029293535,0.6778391394834096,1.0
22,0.5904698622209488,0.5935451064266292,0.5906945907337098,0.5930187791863744,1.01
23,0.6383289035254307,0.6307849708979636,0.6348350731616864,0.6359119331464089,1.01
24,0.6249439341423312,0.6279350678094247,0.6167428082858508,0.6216632468907752,1.02
25,0.5999596902997847,0.5902835626049232,0.6186345052850182,0.6204177501631706,1.07
26,0.631084877431373,0.6444179009400495,0.6842260485746904,0.6822515800871564,1.13
27,0.6732439331118522,0.6919001400865745,0.750641219443287,0.7496834937328484,1.26
28,0.7189326318138023,0.7841471132964446,0.8515072126160517,0.8455707740376789,1.4
29,0.7754119170849505,1.0240087497435475,0.9489779980441517,0.9504658399513071,1.45
30,0.7428742087919956,0.9403107472725933,0.897513843833198,0.895003657837252,1.62
31,0.8305927364631307,1.0299705401761912,1.033180638710615,1.0355612074069456,1.8
32,0.8537014587275391,1.2475034369457263,1.1954075170489518,1.2072937643569626,1.89
33,0.9374182789032512,1.4253139065114906,1.3358850448186026,1.3511551364555316,1.96
34,0.9045607436002794,1.3749207283120402,1.2009814197174598,1.30313883176561,2.0
35,0.9217805169238489,1.5207976368689367,1.241222745790898,1.364484757235042,2.0
36,0.8856071733828793,1.5901217628548026,1.2185231462209531,1.4047999151966837,2.0
37,0.9356359106581223,1.462315442689391,1.1794887609082512,1.3458084619722137,2.0
38,0.9317935844174179,1.4078082831706025,1.0771742609776258,1.3351739678137817,2.0
39,0.9062525280425275,1.3445093523693528,1.017560688915115,1.2853725080291827,2.0
40,0.933412993391036,1.2759819739672087,1.0354162779586664,1.2388538251757915,2.0
41,0.9999087009201655,1.3077466494684602,1.0778563784675927,1.2823584045005214,2.0
42,0.9924438655170285,1.363468025197929,1.1039167067101199,1.352418631791315,2.0
43,0.9649072866430919,1.2683111734529733,1.069837294981116,1.2742835753326882,2.0
44,0.9691172729056821,1.4281125267783095,1.0914018803742696,1.4297459124306522,2.0
45,0.9636199849845611,1.3881182844184898,1.0847004837908059,1.3871735999779125,2.0
46,1.0232147355576957,1.365963003976802,1.1277118458113804,1.365573365741697,2.0
47,1.002703268374518,1.3598640535362247,1.116295194324177,1.3632394381453883,2.0
48,1.0557886149968676,1.3519159131342386,1.1924052012830537,1.3545313946378237,2.0
49,1.0327681213510642,1.3041967767245797,1.1432539048110812,1.3022355762056503,2.0
50,1.155849111727845,1.4140999538186,1.2679433173374262,1.407127666024329,2.0
51,1.075101669198694,1.4008077345863976,1.2390795070201923,1.3996325830380545,2.0
52,1.081094507825285,1.4690327336303273,1.2669068055294568,1.4691415415625306,2.0
53,1.0048085927845813,1.382880314420975,1.239597454172729,1.385216990775307,2.0
54,0.9764542595490004,1.339383970989759,1.1960632062333905,1.3370858968517845,2.0
55,0.999556285677403,1.381610801999039,1.2448114614944834,1.3895720176492747,2.0
56,0.977798372709692,1.3468782614699475,1.1989153883540726,1.3458656364855215,2.0
57,1.0049620980353915,1.329096881437795,1.2392655391881051,1.3301031705760655,2.0
58,0.9924615630954601,1.3413545635397863,1.2368716987680235,1.3374764432616633,2.0
59,0.978835607800664,1.3991654604297596,1.2964471747942816,1.3941798007254769,2.0
60,0.9813463031916875,1.4675774618866169,1.3928983763060123,1.473142620182889,2.0
61,0.9594585597618694,1.4274042216405995,1.3523053454795144,1.4349624190810095,2.0
62,0.8649795964172067,1.34947029598898,1.2827958860136095,1.3487082938404933,2.0
63,0.9246740095345917,1.3427326782673918,1.2598427108683616,1.3134445347121484,1.98
64,0.8611168292200837,1.2832641829359495,1.2788645370588314,1.2767403389661727,1.81
65,0.7756144851158692,1.1596182081532498,1.1113707122893095,1.1529026230966257,1.56
66,0.7396723069476318,1.0270963397188457,0.962926892328396,1.013497735395749,1.41
67,0.6588078266598952,0.7851779500559501,0.7507490216434004,0.7830979773746606,1.16
68,0.6136247060229053,0.7333172888812866,0.7018456521874354,0.7343389506165507,1.03
69,0.6047309996379812,0.6880030985274947,0.6814711023633605,0.6904770374250313,1.0
70,0.618108554184074,0.689901468437184,0.6865576577354056,0.6895942302804287,1.0
71,0.6832876910976765,0.7413857124445624,0.7421446325526074,0.7382465861497585,1.0
72,0.6779516143875947,0.7437818133497843,0.7456079484437992,0.7426679498686974,1.0
73,0.6358461170109974,0.6943415547301024,0.7028457065895296,0.7001939164943534,1.0
74,0.7123722133880156,0.7683087856436408,0.7728860623262473,0.7687897000092618,1.0
75,0.6686737255874532,0.6929744330710912,0.6960647817745405,0.6964977427604153,1.0
76,0.6113787146562374,0.6365681565080049,0.6362678099247805,0.6378056427605443,1.0
77,0.6036766849644232,0.5964428080093862,0.5966230544620376,0.6029329444899002,1.0
78,0.6468912602675309,0.6444756755684118,0.6423980994950271,0.6468613730925857,1.0
79,0.6206091157159515,0.625563765229495,0.6256526119863505,0.6238290551748236,1.0
80,0.6883111648350153,0.6894494632520823,0.6913501646680115,0.6881848541639667,1.0
81,0.6836080590937166,0.685256514199848,0.6856256902308046,0.6849975828590945,1.0
82,0.6607031128405209,0.659961378443774,0.6614836103142645,0.6632590778977238,1.0
83,0.6136818381259714,0.619129048870715,0.6180511019440507,0.6160014709825984,1.0
84,0.6672682562837885,0.6664668236270015,0.6678617496044246,0.6664320095707025,1.0
85,0.5725398894153066,0.5706661668084582,0.5742153722803703,0.5712615269488795,1.0
86,0.5905910506151012,0.5911801292026934,0.5922799705355782,0.5900544478066052,1.0
87,0.6046289547950182,0.6059992066581726,0.6046427171535858,0.604952957950768,1.0
88,0.6542975623804967,0.6539751564898673,0.6589073608497016,0.6514067680144237,1.0
89,0.584204235462086,0.5805386183437813,0.5814295241929176,0.5786661895050225,1.0
90,0.6282167601801671,0.6264792370228441,0.6263404581845107,0.6283941061528016,1.0
91,0.632752844310264,0.6359277296388939,0.6342609744064378,0.6382831398801548,1.0
92,0.6146692192627226,0.6166346511510108,0.6157637894682915,0.6169444345512157,1.0
93,0.5677455246412028,0.571649210542197,0.5692429453555226,0.5697629422215282,1.0
94,0.6019127731210211,0.6008587679654018,0.6026181023104907,0.5996045484100446,1.0
95,0.6929967027771121,0.692379660670331,0.6906741571662818,0.6919794465368387,1.0
96,0.7312820704056748,0.7325718418107208,0.7313502107769484,0.7301365925584419,1.0
97,0.7025038960685955,0.7014509767304579,0.7010356146569013,0.7009870338618324,1.0
98,0.6649704964223991,0.6624350327564426,0.6661090524206142,0.6626658604061031,1.0
99,0.7088907772371015,0.7102484057519964,0.7118078874380721,0.7076732800280897,1.0


==> BS2_subplots/bs2_miss_truth.csv <==
Time,Centralized,Distributed,HandoverMeas,HandoverNoMeas,AvgTargets
0,70.71067811865485,70.71067811865485,70.71067811865485,70.71067811865485,1.0
1,67.88225099390866,69.29646455628175,67.1751442127221,67.1751442127221,1.0
2,17.6776695296637,18.38477631085025,15.556349186104052,16.2634559672906,1.0
3,0.7071067811865476,0.0,1.4142135623730951,1.4142135623730951,1.0
4,0.0,0.0,0.0,0.7071067811865476,1.0
5,0.0,0.0,0.0,0.7071067811865476,1.0
6,0.0,0.0,0.0,0.0,1.0
7,0.0,0.0,0.0,0.0,1.0
8,0.0,0.0,0.0,0.0,1.0
9,0.0,0.0,0.0,0.0,1.0
10,0.0,0.0,0.0,0.0,1.0
11,0.0,0.0,0.0,0.0,1.0
12,0.0,0.0,0.0,0.0,1.0
13,0.0,0.0,0.0,0.0,1.0
14,0.0,0.0,0.0,0.0,1.0
15,0.0,0.0,0.0,0.0,1.0
16,0.0,0.0,0.0,0.0,1.0
17,0.0,0.0,0.0,0.0,1.0
18,0.0,0.0,0.0,0.0,1.0
19,0.0,0.0,0.0,0.0,1.0
20,0.0,0.0,0.0,0.0,1.0
21,0.0,0.0,0.0,0.0,1.0
22,0.0,0.7071067811865476,0.0,0.0,1.01
23,0.0,0.7071067811865476,0.0,0.0,1.01
24,0.0,0.7071067811865476,0.7071067811865476,0.7071067811865476,1.02
25,0.7071067811865476,4.242640687119286,0.7071067811865476,0.7071067811865476,1.07
26,0.0,6.363961030678928,0.7071067811865476,0.7071067811865476,1.13
27,0.0,13.435028842544407,2.121320343559643,1.4142135623730951,1.26
28,2.8284271247461903,17.6776695296637,2.8284271247461903,2.8284271247461903,1.4
29,0.0,11.313708498984761,0.7071067811865476,0.7071067811865476,1.45
30,1.4142135623730951,16.97056274847715,2.8284271247461903,2.121320343559643,1.62
31,1.4142135623730951,23.33452377915609,3.5355339059327378,2.8284271247461903,1.8
32,0.0,17.6776695296637,0.7071067811865476,0.0,1.89
33,0.0,11.313708498984761,0.0,0.0,1.96
34,0.0,8.485281374238571,0.0,0.0,2.0
35,0.0,2.121320343559643,0.0,0.0,2.0
36,0.0,0.0,0.0,0.0,2.0
37,0.0,0.0,0.0,0.0,2.0
38,0.0,0.0,0.0,0.0,2.0
39,0.0,0.0,0.0,0.0,2.0
40,0.0,0.0,0.0,0.0,2.0
41,0.0,0.0,0.0,0.0,2.0
42,0.0,0.0,0.0,0.0,2.0
43,0.0,0.0,0.0,0.0,2.0
44,0.0,0.0,0.0,0.0,2.0
45,0.0,0.0,0.0,0.0,2.0
46,0.0,0.0,0.0,0.0,2.0
47,0.0,0.0,0.0,0.0,2.0
48,0.0,0.0,0.0,0.0,2.0
49,0.0,0.0,0.0,0.0,2.0
50,0.0,0.0,0.0,0.0,2.0
51,0.0,0.0,0.0,0.0,2.0
52,0.0,0.0,0.0,0.0,2.0
53,0.0,0.0,0.0,0.0,2.0
54,0.0,0.0,0.0,0.0,2.0
55,0.0,0.0,0.0,0.0,2.0
56,0.0,0.0,0.0,0.0,2.0
57,0.0,0.0,0.0,0.0,2.0
58,0.0,0.0,0.0,0.0,2.0
59,0.0,0.0,0.0,0.0,2.0
60,0.0,0.0,0.0,0.0,2.0
61,0.0,0.0,0.7071067811865476,0.0,2.0
62,0.0,0.0,0.0,0.0,2.0
63,1.4142135623730951,0.7071067811865476,1.4142135623730951,1.4142135623730951,1.98
64,3.5355339059327378,1.4142135623730951,2.121320343559643,2.121320343559643,1.81
65,0.0,0.0,0.7071067811865476,0.0,1.56
66,0.7071067811865476,0.7071067811865476,1.4142135623730951,1.4142135623730951,1.41
67,0.0,0.7071067811865476,0.7071067811865476,0.7071067811865476,1.16
68,0.0,0.0,0.0,0.0,1.03
69,0.0,0.0,0.0,0.0,1.0
70,0.0,0.0,0.0,0.0,1.0
71,0.0,0.0,0.0,0.0,1.0
72,0.0,0.0,0.0,0.0,1.0
73,0.0,0.0,0.0,0.0,1.0
74,0.0,0.0,0.0,0.0,1.0
75,0.0,0.0,0.0,0.0,1.0
76,0.0,0.0,0.0,0.0,1.0
77,0.0,0.0,0.0,0.0,1.0
78,0.0,0.0,0.0,0.0,1.0
79,0.0,0.0,0.0,0.0,1.0
80,0.0,0.0,0.0,0.0,1.0
81,0.0,0.0,0.0,0.0,1.0
82,0.0,0.0,0.0,0.0,1.0
83,0.0,0.0,0.0,0.0,1.0
84,0.0,0.0,0.0,0.0,1.0
85,0.0,0.0,0.0,0.0,1.0
86,0.0,0.0,0.0,0.0,1.0
87,0.0,0.0,0.0,0.0,1.0
88,0.0,0.0,0.0,0.0,1.0
89,0.0,0.0,0.0,0.0,1.0
90,0.0,0.0,0.0,0.0,1.0
91,0.0,0.0,0.0,0.0,1.0
92,0.0,0.0,0.0,0.0,1.0
93,0.0,0.0,0.0,0.0,1.0
94,0.0,0.0,0.0,0.0,1.0
95,0.0,0.0,0.0,0.0,1.0
96,0.0,0.0,0.0,0.0,1.0
97,0.0,0.0,0.0,0.0,1.0
98,0.0,0.0,0.0,0.0,1.0
99,0.0,0.0,0.0,0.0,1.0


==> BS2_subplots/bs2_switching.csv <==
Time,Centralized,Distributed,HandoverMeas,HandoverNoMeas,AvgTargets
0,0.0,0.0,0.0,0.0,1.0
1,0.0,0.034142135623730946,0.035355339059327376,0.05656854249492382,1.0
2,0.0,0.7594974746830583,0.08485281374238574,0.0736396103067893,1.0
3,0.0,0.9970710678118655,0.02414213562373095,0.02414213562373095,1.0
4,0.0,1.0,0.03,0.017071067811865473,1.0
5,0.0,1.0,0.03,0.027071067811865475,1.0
6,0.0,1.0,0.03,0.03,1.0
7,0.0,1.0,0.03,0.03,1.0
8,0.0,1.0,0.03,0.03,1.0
9,0.0,1.0,0.03,0.03,1.0
10,0.0,1.0,0.03,0.03,1.0
11,0.0,1.0,0.03,0.03,1.0
12,0.0,1.0,0.03,0.03,1.0
13,0.0,1.0,0.03,0.03,1.0
14,0.0,1.0,0.03,0.03,1.0
15,0.0,1.0,0.03,0.03,1.0
16,0.0,1.0,0.03,0.03,1.0
17,0.0,1.0,0.03,0.03,1.0
18,0.0,1.0,0.03,0.03,1.0
19,0.0,1.0,0.03,0.03,1.0
20,0.0,1.0,0.03,0.03,1.0
21,0.0,1.0,0.03,0.03,1.0
22,0.0,1.0,0.04,0.03,1.01
23,0.0,1.0,0.04,0.03,1.01
24,0.0,1.0,0.04,0.03,1.02
25,0.0,1.0,0.05,0.05,1.07
26,0.0,0.99,0.09,0.08,1.13
27,0.0,0.97,0.11,0.11,1.26
28,0.0,0.95,0.16,0.16,1.4
29,0.0,0.96,0.22,0.2,1.45
30,0.0,0.95,0.29,0.25,1.62
31,0.0,0.93,0.32,0.3,1.8
32,0.0,0.92,0.41,0.33,1.89
33,0.0,0.92,0.48,0.37,1.96
34,0.0,0.91,0.5,0.39,2.0
35,0.0,0.91,0.51,0.39,2.0
36,0.0,0.91,0.51,0.39,2.0
37,0.0,0.91,0.51,0.39,2.0
38,0.0,0.91,0.51,0.39,2.0
39,0.0,0.91,0.51,0.39,2.0
40,0.0,0.91,0.51,0.39,2.0
41,0.0,0.91,0.51,0.39,2.0
42,0.0,0.91,0.51,0.39,2.0
43,0.0,0.91,0.51,0.39,2.0
44,0.0,0.91,0.51,0.39,2.0
45,0.0,0.91,0.51,0.39,2.0
46,0.0,0.91,0.51,0.39,2.0
47,0.0,0.91,0.51,0.39,2.0
48,0.0,0.91,0.51,0.39,2.0
49,0.0,0.91,0.51,0.39,2.0
50,0.0,0.91,0.51,0.39,2.0
51,0.0,0.91,0.51,0.39,2.0
52,0.0,0.91,0.51,0.39,2.0
53,0.0,0.91,0.51,0.39,2.0
54,0.0,0.91,0.51,0.39,2.0
55,0.0,0.91,0.51,0.39,2.0
56,0.0,0.91,0.51,0.39,2.0
57,0.0,0.91,0.51,0.39,2.0
58,0.0,0.91,0.51,0.39,2.0
59,0.0,0.91,0.51,0.39,2.0
60,0.0,0.91,0.51,0.39,2.0
61,0.0,0.91,0.51,0.39,2.0
62,0.0,0.91,0.51,0.39,2.0
63,0.0,0.92,0.54,0.42,1.98
64,0.0,0.95,0.62,0.47,1.81
65,0.0,0.97,0.7370710678118655,0.5570710678118654,1.56
66,0.0,0.97,0.8,0.58,1.41
67,0.0,0.99,0.93,0.62,1.16
68,0.0,1.0,0.96,0.64,1.03
69,0.0,1.0,0.98,0.65,1.0
70,0.0,1.0,0.98,0.65,1.0
71,0.0,1.0,0.98,0.65,1.0
72,0.0,1.0,0.98,0.65,1.0
73,0.0,1.0,0.98,0.65,1.0
74,0.0,1.0,0.98,0.65,1.0
75,0.0,1.0,0.98,0.65,1.0
76,0.0,1.0,0.98,0.65,1.0
77,0.0,1.0,0.98,0.65,1.0
78,0.0,1.0,0.98,0.65,1.0
79,0.0,1.0,0.98,0.65,1.0
80,0.0,1.0,0.98,0.65,1.0
81,0.0,1.0,0.98,0.65,1.0
82,0.0,1.0,0.98,0.65,1.0
83,0.0,1.0,0.98,0.65,1.0
84,0.0,1.0,0.98,0.65,1.0
85,0.0,1.0,0.98,0.65,1.0
86,0.0,1.0,0.98,0.65,1.0
87,0.0,1.0,0.98,0.65,1.0
88,0.0,1.0,0.98,0.65,1.0
89,0.0,1.0,0.98,0.65,1.0
90,0.0,1.0,0.98,0.65,1.0
91,0.0,1.0,0.98,0.65,1.0
92,0.0,1.0,0.98,0.65,1.0
93,0.0,1.0,0.98,0.65,1.0
94,0.0,1.0,0.98,0.65,1.0
95,0.0,1.0,0.98,0.65,1.0
96,0.0,1.0,0.98,0.65,1.0
97,0.0,1.0,0.98,0.65,1.0
98,0.0,1.0,0.98,0.65,1.0
99,0.0,1.0,0.98,0.65,1.0


==> BS2_subplots/bs2_targets.csv <==
Time,AvgTargets
0,1.0
1,1.0
2,1.0
3,1.0
4,1.0
5,1.0
6,1.0
7,1.0
8,1.0
9,1.0
10,1.0
11,1.0
12,1.0
13,1.0
14,1.0
15,1.0
16,1.0
17,1.0
18,1.0
19,1.0
20,1.0
21,1.0
22,1.01
23,1.01
24,1.02
25,1.07
26,1.13
27,1.26
28,1.4
29,1.45
30,1.62
31,1.8
32,1.89
33,1.96
34,2.0
35,2.0
36,2.0
37,2.0
38,2.0
39,2.0
40,2.0
41,2.0
42,2.0
43,2.0
44,2.0
45,2.0
46,2.0
47,2.0
48,2.0
49,2.0
50,2.0
51,2.0
52,2.0
53,2.0
54,2.0
55,2.0
56,2.0
57,2.0
58,2.0
59,2.0
60,2.0
61,2.0
62,2.0
63,1.98
64,1.81
65,1.56
66,1.41
67,1.16
68,1.03
69,1.0
70,1.0
71,1.0
72,1.0
73,1.0
74,1.0
75,1.0
76,1.0
77,1.0
78,1.0
79,1.0
80,1.0
81,1.0
82,1.0
83,1.0
84,1.0
85,1.0
86,1.0
87,1.0
88,1.0
89,1.0
90,1.0
91,1.0
92,1.0
93,1.0
94,1.0
95,1.0
96,1.0
97,1.0
98,1.0
99,1.0

